UniPROT: Uniform Prototype Selection via Partial Optimal Transport with Submodular Guarantees

Selecting prototypical examples from a source distribution to represent a target data distribution is a fundamental problem in machine learning. Existing subset selection methods often rely on implicit importance scores, which can be skewed towards majority classes and lead to low-quality prototypes for minority classes. We present $\methodprop$, a novel subset selection framework that minimizes the optimal transport (OT) distance between a uniformly weighted prototypical distribution and the target distribution. While intuitive, this formulation leads to a cardinality-constrained maximization of a \emph{super-additive} objective, which is generally intractable to approximate efficiently. To address this, we propose a principled reformulation of the OT marginal constraints, yielding a partial optimal transport-based submodular objective. We prove that this reformulation enables a greedy algorithm with a $(1-1/e)$ approximation guarantee relative to the original super-additive maximization problem. Empirically, we showcase that enforcing uniform prototype weights in UniPROT consistently improves minority-class representation in imbalanced classification benchmarks without compromising majority-class accuracy. In both finetuning and pretraining regimes for large language models under domain imbalance, UniPROT enforces uniform source contributions, yielding robust performance gains. Our results establish UniPROT as a scalable, theoretically grounded solution for uniform-weighted prototype selection. Our code is publicly available at GitHub\footnote{Code: https://github.com/efficiency-learning/UniPROT}

==> iclr2026/data/60m_colm.dat <==
0 4.657172
52 4.655084724
259 4.65575078376
295 4.6532622229224
453 4.652746680693177
634 4.648694573886245
759 4.647942988147383
887 4.644029178265909
1087 4.64305334648325
1177 4.638843010018418
1320 4.636385759918234
1487 4.631127992319052
1660 4.628387652395862
1781 4.622553399871903
1962 4.619518795873184
2051 4.6141315849144515
2257 4.610724453065307
2401 4.604192747534655
2492 4.600077495059308
2689 4.593215738108715
2836 4.589107580727628
2931 4.582696674920352
3181 4.578998085171149
3219 4.572196902319437
3397 4.567915843296243
3511 4.5608713428632806
3698 4.5566297794346475
3806 4.549707225640301
3996 4.545503203383898
4166 4.537831016350059
4297 4.532612426186558
4464 4.524501863924693
4535 4.519342165285446
4683 4.511872425632592
4837 4.506794018376266
5074 4.498639704192503
5123 4.493385758150578
5337 4.485237839569072
5460 4.480161963173381
5588 4.472044391541647
5826 4.46694686462623
5855 4.458730072979968
6017 4.453233102250167
6195 4.444679179227665
6299 4.4391016114353885
6522 4.430731007321034
6583 4.425024845247823
6833 4.416828176795345
6963 4.411776607027392
7051 4.403580260957118
7219 4.398405110347547
7326 4.390425379244072
7469 4.385558595451632
7685 4.377411374497115
7777 4.372292331752144
7976 4.364151440434622
8072 4.359276216030276
8233 4.351311738869972
8340 4.346369085481273
8489 4.338641204626461
8669 4.333403136580196
8816 4.325659272214393
9034 4.321004623492249
9092 4.3135121792573266
9352 4.308543957464753
9365 4.300654919890106
9563 4.295456470691206
9796 4.286791773984294
9810 4.281385328244451
10001 4.273416924962007
10098 4.268062432712386
10342 4.260067980385262
10406 4.25462694858141
10562 4.246951592095596
10698 4.241393437174639
10849 4.233621037802893
10979 4.228791853424863
11206 4.220829352890615
11293 4.216013027361708
11508 4.207758251088091
11567 4.2040212485772095
11706 4.196365456091438
11955 4.191586895530523
11998 4.1843988965752175
12241 4.179574577609466
12322 4.171531845833371
12453 4.166721282375038
12631 4.159041827551288
12793 4.154584020275775
12968 4.147217070073016
13044 4.142655599372286
13214 4.135094728378563
13314 4.130755199094777
13509 4.123513912103829
13627 4.1190459549827905
13750 4.112099367432963
13900 4.107506550758633
14087 4.100489302251047
14196 4.096197437228537
14363 4.089281542856252
14614 4.085721247427689
14634 4.079273636953412
14855 4.075327228583879
14927 4.06881543229804
15133 4.065053022975059
15216 4.058609009745308
15445 4.055173815647855
15529 4.048361820491376
15687 4.044543243286462
15855 4.037988310853597
15975 4.033888608745062
16091 4.027754922657611
16246 4.0237053234310345
16500 4.016917690196724
16550 4.013047348294757
16677 4.00660906781181
16852 4.002649854133692
16997 3.995795635592355
17206 3.9919877092364313
17280 3.985749022144067
17474 3.982227401922626
17611 3.9757293599033994
17805 3.972066422304365
17849 3.9660444380813216
18110 3.9627926017005084
18161 3.956914615683503
18296 3.953493524526668
18431 3.9485652822814012


==> iclr2026/data/60m_fairot.dat <==
0 4.537432
48 4.5398544
200 4.53879238
307 4.5400657962
502 4.537791638238
648 4.53881869885562
773 4.536677433867063
946 4.536717616528392
1065 4.533368250363108
1255 4.5329917048594774
1330 4.529977337810882
1496 4.529304964432773
1621 4.525311910788446
1813 4.523975036680562
1905 4.520092469313756
2080 4.518426064620618
2216 4.513771443974412
2367 4.511981679534668
2511 4.5066096657393215
2658 4.504303216081928
2807 4.499046188921108
2947 4.496185327031897
3097 4.4905052737615785
3299 4.487333495023963
3383 4.481599931073723
3540 4.478131878762986
3672 4.471706775975357
3865 4.4687167122156035
3964 4.4623976580934475
4146 4.458417855512512
4282 4.451098850957387
4397 4.447198419447814
4541 4.440342685253335
4792 4.436939305400801
4835 4.430395637346794
5064 4.426101746973326
5150 4.419480542503593
5401 4.4156731170785575
5427 4.408885617907772
5627 4.404501415728695
5759 4.397376041571408
5980 4.393406601155695
6002 4.386713813144137
6171 4.382258902012696
6315 4.3752112009925685
6454 4.371227812982643
6595 4.364553512852817
6755 4.359942150724289
6937 4.352771049217046
7059 4.3482901177248765
7217 4.340996419547628
7317 4.336703815352152
7530 4.32964019919863
7609 4.325066644206644
7803 4.318023999764578
7926 4.313899412766932
8134 4.306810138639263
8306 4.3025169672528705
8370 4.295804811580342
8542 4.291653819464538
8650 4.285079065269893
8779 4.280508206617194
8989 4.273064919551022
9151 4.268642140355511
9264 4.261603708951956
9364 4.257057391862436
9532 4.2497619029438125
9715 4.245971023914374
9842 4.23908386867523
10017 4.235041446988478
10115 4.228194372518593
10279 4.224023786793407
10420 4.217387963925473
10649 4.213340050286218
10686 4.2057705227833555
10858 4.201818095555522
10983 4.194490339599967
11128 4.189948838203967
11393 4.182705194821927
11467 4.178924404873707
11562 4.17216552382497
11751 4.16773395558672
11894 4.160862825030853
12000 4.156474750780545
12155 4.14951162527274
12393 4.145762454020012
12438 4.1393374454798115
12613 4.135189651025014
12727 4.128449480514763
12954 4.124710892709615
13021 4.117636709782519
13241 4.113983102684694
13331 4.107423391657847
13458 4.103318504741269
13632 4.097049063693857
13754 4.093254259056918
13979 4.086580887466349
14054 4.083233822591685
14210 4.076602500365769
14400 4.072756195362111
14586 4.066430345408491
14683 4.062577481954406
14792 4.056131693134862
14965 4.052476356203513
15069 4.046578209641478
15222 4.042846019545063
15485 4.036141366349613
15533 4.032473732686117
15693 4.025784893359256
15801 4.022594035425663
15953 4.016441095071406
16118 4.012992432120692
16283 4.0066133847994845
16392 4.00346668495149
16562 3.997252423101975
16751 3.994516378870955
16845 3.9888256650822456
16991 3.9857348934314234
17150 3.979123649497109
17299 3.9761365260021377
17416 3.9696145257421165
17565 3.9663151244846953
17796 3.9597190972398484
17874 3.9569786152674498
18003 3.951240739114775
18143 3.9484687467236275
18291 3.942310368256391
18431 3.938855158573827


==> iclr2026/data/60m_full.dat <==
0 4.65469
22 4.653099620000001
199 4.6540355598000005
326 4.651664554202
449 4.65197880865998
586 4.64918439057338
740 4.649095246667645
890 4.645410748200969
1028 4.644383605718959
1301 4.639468609661769
1323 4.637407081565151
1480 4.6328800157495
1743 4.630830838592005
1758 4.625675670206085
1983 4.623055478504024
2057 4.617535943718983
2273 4.614621888281793
2382 4.608612002398975
2543 4.605849742374986
2671 4.5998230349512355
2838 4.596379941601723
3001 4.5894290201857055
3143 4.585904395983849
3328 4.57853245502401
3391 4.574767820473769
3625 4.567106012269031
3689 4.562876622146341
3834 4.555691625924877
4050 4.5519001756656285
4103 4.544419553908972
4245 4.539662318369882
4466 4.531866587186184
4545 4.527097441314322
4687 4.519153398901179
4843 4.513909674912167
4995 4.506155398163045
5126 4.501336254181415
5266 4.4938707376396
5527 4.4897353152632045
5613 4.481973439110572
5847 4.477573311719466
5855 4.469973913602271
6049 4.465303504466248
6156 4.457576252421585
6394 4.452513541897369
6453 4.4448344644783955
6609 4.4400875908336115
6754 4.4324160289252745
6879 4.4276078006360216
7077 4.419705194629661
7177 4.414451087683364
7323 4.4064318288065305
7605 4.4013878205184644
7614 4.39378212831328
7787 4.388824781030147
7943 4.381070936219846
8157 4.376332794857647
8192 4.369167860909071
8428 4.364150889299981
8500 4.356449135406981
8704 4.352250744052911
8795 4.344718055612382
8995 4.340146088056257
9083 4.332328335175695
9218 4.3274522918239375
9425 4.319240732905698
9578 4.314740282576641
9749 4.306210209750874
9813 4.300917775653365
9960 4.292923717896831
10103 4.287920818717863
10366 4.279844264530684
10401 4.274859587885378
10563 4.267140143006524
10714 4.261886696576458
10838 4.254289218610693
10974 4.249150363424586
11157 4.24118508679034
11263 4.236393155922436
11474 4.228279536363212
11615 4.22363578699958
11804 4.215733539129584
11899 4.211379653738288
12004 4.203967217200905
12144 4.199067306028896
12362 4.191591746968608
12466 4.187086887498921
12589 4.179887580623932
12761 4.175351323817693
12920 4.167613017579516
13042 4.16329372140372
13181 4.156028584189683
13315 4.151652334347786
13497 4.143967551004309
13631 4.1399018214942656
13757 4.133005841279323
13918 4.12886748186653
14053 4.121835439047865
14222 4.1183310006573866
14338 4.1112254586508135
14495 4.106897021064305
14690 4.100061878853661
14897 4.096597624065125
14936 4.089911257824474
15123 4.086125625246229
15234 4.0794338899937665
15366 4.075274431093829
15570 4.0685432837828905
15708 4.064522030945062
15821 4.0580506906356115
16044 4.054232998729256
16134 4.047650418741963
16272 4.043793374554543
16397 4.037065047808997
16588 4.033879410330907
16718 4.027264805227598
16893 4.023839901175322
17016 4.017332395163568
17142 4.013966051211932
17287 4.007660540699813
17410 4.004047085292815
17589 3.9977472874398874
17730 3.9943242865654884
17849 3.9884302186998335
18070 3.9855615545128353
18172 3.979761691967707
18299 3.97625816504803
18431 3.97107471039755


==> iclr2026/data/60m_greats.dat <==
0 4.6073446
34 4.609877344
165 4.60776131456
307 4.610071448414399
544 4.606303697930255
620 4.607357526950953
780 4.603653827681444
906 4.60345013940463
1052 4.599568992010584
1225 4.598874012090478
1373 4.593515387969574
1557 4.592677434089878
1620 4.5875841757489795
1760 4.586676666991489
1903 4.581088700321574
2054 4.579755838318358
2235 4.5738436749351745
2409 4.571638711185823
2537 4.565094404073965
2649 4.563285380033225
2834 4.5568588002328925
2928 4.554021682230563
3110 4.547326003408258
3320 4.544505413374175
3378 4.537434849240433
3511 4.534338685748028
3676 4.527223698890548
3820 4.523778777901643
4040 4.516585717122626
4172 4.5136651859514
4259 4.505696514091886
4398 4.501808208950967
4548 4.494663082861457
4735 4.491046818032843
4905 4.483356255852515
4987 4.47938702329399
5125 4.47172408306105
5380 4.467843742230439
5419 4.460218407808134
5581 4.455799373730053
5720 4.448114023992752
5939 4.444186133752825
6062 4.4357166984152965
6213 4.431426001431143
6314 4.423271411416832
6466 4.419354597302664
6684 4.411326412329637
6769 4.407118875206341
6919 4.399231074454278
7069 4.394710093709734
7240 4.386403512772637
7334 4.382113831644911
7475 4.374815389328461
7623 4.371158765435176
7762 4.363197535780824
8000 4.359259087423015
8083 4.351268608548786
8196 4.346675872463298
8369 4.338559553738666
8517 4.3351196322012795
8701 4.3272438588792665
8780 4.323060046290474
8981 4.315268565827569
9078 4.3114749561692935
9221 4.303726772607601
9389 4.300331251881525
9523 4.2928485953627105
9696 4.288712939409083
9883 4.280301845014993
9974 4.276626979564843
10107 4.2689553757691945
10292 4.264885372011502
10424 4.257009746291387
10551 4.252500018828473
10682 4.244535218640189
10897 4.240599411453787
11073 4.232360015339249
11177 4.228427195185857
11333 4.220663303233998
11480 4.216521236201658
11571 4.208734423839641
11736 4.205131183601245
11946 4.197051486765232
12031 4.19325240389758
12145 4.186100660858604
12297 4.182114136250018
12473 4.174596092887517
12608 4.170638121958643
12836 4.162506020739056
12886 4.158253346531666
13031 4.150955901066349
13202 4.1466672420556865
13318 4.139540276635129
13553 4.135852623868778
13613 4.12873977463009
13800 4.125757070883789
13896 4.11921900517495
14116 4.116328455123202
14247 4.1090781205719695
14401 4.1060352793662505
14508 4.098882888572588
14657 4.095917543686862
14818 4.089074684249994
15015 4.086351070407494
15067 4.079770541703418
15226 4.076947592286383
15371 4.070063386363519
15623 4.066855068499883
15672 4.060550373814884
15936 4.057863757076735
15945 4.051357621505967
16141 4.048010535290907
16275 4.041069030937998
16427 4.037860698628618
16538 4.031168291642333
16689 4.028275312725909
16829 4.02194554959865
16970 4.018613683102663
17142 4.011943076271636
17332 4.009851511508919
17421 4.00305721639383
17673 4.0005726742298915
17722 3.9944451524875926
17946 3.9919823209627165
18088 3.985213885753089
18176 3.982498887895558
18394 3.9796851650166025
18431 3.9738499673664367


==> iclr2026/data/bs128_32_colm_zeph.dat <==
0 1.2479
3 1.2467030000000001
7 1.2596439700000002
12 1.2651465303000002
14 1.2730640649970002
18 1.27543342434703
21 1.2809840901035596
27 1.2817552492025241
31 1.2838456967104988
33 1.2844062397433937
38 1.2863591773459597
44 1.2841485855725001
46 1.2853140997167751
49 1.2837839587196074
56 1.2800721191324114
57 1.2791923979410873
64 1.2754914739616763
68 1.2743595592220593
69 1.2708549636298387
74 1.2700914139935404
80 1.266287499853605
83 1.264595624855069
88 1.260894668606518
89 1.2591067219204528
93 1.2584056547012483
97 1.2542235981542358
101 1.2513513621726935
106 1.2502338485509665
109 1.246773510065457
114 1.2446827749648024
119 1.2434289472151543
122 1.2394616577430027
126 1.2373970411655726
129 1.234277070753917
135 1.2340973000463777
137 1.2314203270459139
142 1.2300111237754547
147 1.2266260125377002
149 1.2249287524123234
153 1.2214464648882
157 1.220501000239318
164 1.2171269902369248
165 1.2152377203345555
169 1.21189434313121
173 1.210905399699898
180 1.210131345702899
181 1.20682703224587
185 1.2025577619234116
192 1.2012881843041774
193 1.1982723024611355
199 1.197406579436524
201 1.1939305136421587
208 1.194138208505737
210 1.1944848264206798
214 1.191129978156473
219 1.1867036783749083
223 1.1851186415911592
225 1.1843024551752475
230 1.180048430623495
233 1.17720394631726
238 1.1733049068540875
241 1.1718498577855467
247 1.1704743592076912
250 1.1679916156156143
254 1.1674016994594583
258 1.1636586824648636
264 1.1616750956402149
265 1.1584633446838126
269 1.1575017112369745
276 1.1545606941246047
280 1.1531610871833586
282 1.1498254763115252
285 1.1460072215484098
292 1.1469671493329259
294 1.1435914778395966
300 1.1431465630612005
301 1.1401980974305885
307 1.1403121164562826
312 1.1370669952917198
315 1.1356453253388026
320 1.1332268720854144
324 1.1333316033645602
326 1.1307332873309146
332 1.1291099544576055
335 1.1255758549130295
337 1.124674096363899
344 1.12146635540026
346 1.1208666918462573
351 1.1173010249277948
356 1.115903014678517
358 1.1133769845317316
363 1.1124412146864142
369 1.1123848025395502
370 1.1098469545141547
376 1.1063324849690133
380 1.1055371601193231
384 1.10191978851813
388 1.1006925906329488
392 1.0959856647266193
396 1.0940918080793531
398 1.0936258899985596
403 1.0912936310985741
409 1.0868976947875886
411 1.0852047178397128
416 1.0820606706613158
418 1.0827400639547027
422 1.0802996633151556
428 1.078397666682004
430 1.076020690015184
436 1.0757424831150324
439 1.072959058283882
443 1.072086467701043
449 1.0716526030240325
451 1.0687900769937921
454 1.0677511762238543
460 1.0653936644616158
464 1.0660967278169997
467 1.0625917605388298
471 1.0624618429334416
475 1.060219224504107
480 1.0575840322590662
484 1.0570911919364756
489 1.0539872800171108
491 1.0530004072169397
497 1.0535904031447703
498 1.0491734991133226
503 1.0483157641221892
506 1.0456356064809673
512 1.0458072504161577
514 1.042718177911996
520 1.0399289961328761
522 1.0386297061715475
527 1.035552409109832
531 1.0356918850187335
535 1.0328349661685463
541 1.0301396165068608
542 1.029240220341792
549 1.0257328181383742
551 1.0251814899569904
555 1.0220376750574205
560 1.0230942983068463
563 1.0219483553237778
566 1.02213287177054
570 1.0206495430528346
575 1.0198380476223063
580 1.0203626671460833
584 1.0180360404746223
589 1.014976680069876
591 1.0146109132691774
594 1.0145598041364856
598 1.0115492060951206
602 1.0111257140341694
609 1.0086664568938277
613 1.0090887923248895
614 1.0069209044016405
621 1.003411695357624
622 1.0026585784040478
626 0.9998919926200074
631 0.9991530726938074
635 1.0002595419668694
639 0.9984209465472006
643 0.9978897370817287
648 0.9956908397109114
651 0.9949839313138023
655 0.9912040920006643
658 0.9905680510806576
662 0.988194370569851
666 0.9848374268641525
671 0.9844420525955111
677 0.985440632069556
678 0.9839032257488605
685 0.9841371934913719
689 0.9820658215564582
693 0.9822021633408936
696 0.9802641417074847
699 0.9803955002904098
704 0.9781185452875056
707 0.9788003598346305
712 0.9772113562362842
717 0.9746362426739213
721 0.9747998802471821
725 0.9735298814447103
727 0.9740895826302632
732 0.9747366868039605
736 0.971847319935921
741 0.9724458467365618
744 0.9704713882691962
748 0.9676926743865042
753 0.9673857476426392
758 0.9647008901662129
762 0.9650578812645507
765 0.9631953024519052
768 0.9641913494273862
771 0.9625984359331122
777 0.9620314515737811
780 0.9596911370580432
785 0.9595952256874628
787 0.9575622734305882
794 0.9546986506962823
795 0.9558366641893195
802 0.9542652975474262
805 0.9559436445719519
808 0.9540232081262323
814 0.95379997604497
817 0.9508059762845203
819 0.9505529165216752
825 0.9503413873564585
827 0.9483809734828939
831 0.9459321637480649
837 0.9470188421105843
839 0.9461686536894784
844 0.9462969671525836
850 0.9441089974810578
851 0.9441849075062472
855 0.9420360584311847
861 0.9431056978468728
863 0.9417296408684042
870 0.9427463444597202
872 0.940565881015123
876 0.9414582222049718
879 0.939332639982922
883 0.9399153135830928
887 0.9375941604472618
891 0.9379022188427892
897 0.9363301966543613
901 0.9373588946878176
904 0.9352213057409394
907 0.93640009268353
913 0.9347330917566946
916 0.9354897608391276
920 0.9343098632307364
925 0.932889764598429
927 0.9332698669524446
932 0.9344791682829202
937 0.9328193766000911
939 0.9327241828340902
945 0.9298139410057493
950 0.9303458015956918
953 0.9283863435797349
955 0.9285594801439376
962 0.9294588853424982
966 0.9271152964890732
970 0.9270581435241825
972 0.9240245620889407
975 0.9243673164680513
979 0.9215306433033708
985 0.921986336870337
989 0.9224514735016337
992 0.9207699587666173
995 0.9214812591789511
1002 0.9186814465871616
1003 0.9179546321212899
1008 0.918457085800077
1013 0.9149765149420763
1015 0.9164297497926556
1020 0.914769452294729
1025 0.9151987577717816
1029 0.9141927701940638
1032 0.9142118424921231
1038 0.9157437240672018
1043 0.9144292868265299
1044 0.9150069939582646
1049 0.9130579240186819
1053 0.9133523447784951
1056 0.9109268213307102
1063 0.911823553117403
1065 0.909647317586229
1068 0.9073428444103667
1074 0.9081694159662631
1078 0.9058827218066005
1080 0.9062428945885344
1087 0.9072864656426489
1090 0.9048346009862224
1092 0.9050192549763602
1096 0.9060840624265966
1100 0.9048542218023307
1104 0.9053746795843074
1110 0.9073159327884643
1114 0.9055057734605797
1116 0.905602715725974
1123 0.9022216885687142
1124 0.9011234716830271
1128 0.8990292369661967
1135 0.8989269445965348
1139 0.8964746751505694
1142 0.8976299283990637
1145 0.896026629115073
1149 0.8963713628239223
1155 0.897830649195683
1156 0.8962273427037262
1160 0.896892069276689
1164 0.8959771485839221
1170 0.8972893770980828
1174 0.8960334833271019
1176 0.8956871484938308
1183 0.8943312770088925
1184 0.8944879642388035
1191 0.8965780845964155
1192 0.8935223037504514
1198 0.8948380807129469
1200 0.8935396999058175
1207 0.8918133029067593
1209 0.8921371698776916
1215 0.8929387981789147
1217 0.8916594101971257
1221 0.8922358160951543
1227 0.8930084579342028
1228 0.8914913733548607
1235 0.8921974596213121
1239 0.894251485025099
1240 0.893508970174848
1244 0.8909148804730995
1250 0.8909267316683684
1255 0.8915684643516847
1256 0.8905207797081678
1261 0.8875845719110861
1267 0.8876297261919752
1269 0.8862524289300555
1272 0.886344904640755
1279 0.8863684555943474
1281 0.884238771038404
1287 0.88472938332802
1290 0.8824200894947398
1292 0.8835088885997924
1299 0.8816457997137944
1300 0.8814623417166565
1305 0.8801867182994899
1309 0.880221851116495
1314 0.87836463260533
1317 0.8793009862792767
1320 0.880709976416484
1326 0.8791268766523191
1328 0.8807666078857959
1332 0.8788399418069379
1339 0.8794315423888686
1341 0.8780252269649799
1346 0.87879397469533
1349 0.8771930349483767
1354 0.877545104598893
1356 0.8752036535529041
1360 0.875813617017375
1367 0.8771844808472014
1369 0.8761006360387293
1376 0.874146629678342
1377 0.8744141633815586
1384 0.8723100217477431
1386 0.8735419215302657
1390 0.8719895023149631
1394 0.8728726072918135
1400 0.8714528812188953
1402 0.8732923524067063
1406 0.8716124288826392
1411 0.8696463045938129
1413 0.8707288415478747
1420 0.8693535531323959
1424 0.8709690176010719
1427 0.8690743274250612
1432 0.8711085841508106
1433 0.8707144983093025
1439 0.8697073533262095
1442 0.8719812797929474
1445 0.8715814669950179
1451 0.8715086523250677
1455 0.873358565801817
1458 0.8714259801437988
1461 0.8710137203423608
1465 0.8695725831389371
1470 0.8700998573075478
1475 0.8712788587344723
1477 0.8701980701471276
1481 0.8703890894456563
1485 0.8688311985511997
1489 0.8693798865656878
1494 0.8701570877000309
1498 0.8680345168230306
1501 0.8686881716548002
1505 0.8698712899382522
1510 0.8663395770388698
1514 0.8675321812684811
1520 0.8692928594557963
1523 0.8677429308612383
1526 0.868509501552626
1532 0.8708204065370997
1534 0.8697662024717288
1539 0.8701865404470114
1543 0.8690756750425412
1546 0.8708039182921158
1549 0.8694508791091946
1553 0.8714293703181027
1560 0.8724110766149218
1563 0.8710429658487726
1565 0.8722205361902848
1572 0.8709323308283821
1575 0.8718790075200983
1579 0.8690572174448973
1583 0.8712906452704483
1586 0.8706667388177438
1591 0.8715280714295663
1595 0.8695247907152707
1599 0.8704075428081179
1601 0.8686014673800367
1607 0.8667404527062363
1609 0.867314048179174
1613 0.8659279076973823
1620 0.8640126286204084
1624 0.8647805023342042
1626 0.8634016973108621
1632 0.8655096803377536
1636 0.863633583534376
1637 0.8628492476990323
1643 0.8629087552220419
1645 0.8612666676698214
1649 0.8609380009931231
1656 0.8616826209831918
1659 0.8597477947733598
1664 0.8611833168256262
1665 0.8594894836573699
1672 0.8575455888207961
1673 0.8587041329325882
1680 0.8575330916032623
1681 0.8577377606872297
1685 0.8568903830803575
1690 0.857712479249554
1693 0.8565543544570584
1700 0.8575998109124878
1702 0.8560808128033629
1707 0.8564340046753293
1710 0.855352664628576
1715 0.8558971379822903
1718 0.8547511666024674
1725 0.8566226549364427
1726 0.8561564283870783
1731 0.8573988641032075
1735 0.8561328754621754
1738 0.8578565467075536
1744 0.856615981240478
1746 0.8584668214280732
1752 0.8580181532137925
1757 0.8581189716816546
1758 0.857014781964838
1763 0.8554616341451897
1769 0.8563130178037378
1770 0.8545618876257005
1775 0.8550402687494435
1781 0.8537998660619491
1784 0.8547008674013296
1787 0.8540748587273163
1792 0.8521031101400431
1794 0.8521670790386426
1800 0.8529354082482562
1803 0.8513790541657736
1808 0.8528372636241158
1813 0.8551908909878746
1814 0.8544049820779959
1821 0.855815932257216
1824 0.8551247729346437
1828 0.8553905252052972
1833 0.8553146199532442
1834 0.8538234737537118
1838 0.8520612390161747
1842 0.8526096266260129
1846 0.8517335303597529
1851 0.8530161950561553
1854 0.8519260331055938
1858 0.8518767727745378
1865 0.8509750050467924
1868 0.8519952549963244
1872 0.8508183024463611
1874 0.8514561194218975
1879 0.8501335582276784
1883 0.8504302226454016
1887 0.8488349204189476
1893 0.8496625712147581
1895 0.8486049455026105
1900 0.8493038960475844
1904 0.8479858570871086
1907 0.8478059985162375
1911 0.8483489385310751
1916 0.8502094491457644
1920 0.8501603546543067
1922 0.8475547511077637
1928 0.848915203596686
1930 0.8472730515607192
1935 0.8481603210451121
1939 0.845617717834661
1945 0.8463385406563144
1946 0.8444711552497514
1951 0.8426064436972539
1956 0.8430293792602813
1958 0.8414110854676785
1965 0.8420349746130017
1968 0.8429206248668717
1972 0.841483418618203
1975 0.843011584432021
1981 0.8422594685877007
1983 0.8431128739018237
1989 0.8455587451628055
1993 0.8442901577111774
1995 0.8445962561340656
2000 0.846560293572725
2005 0.8453886906369977
2006 0.8463338037306278
2012 0.8442824656933215
2014 0.8461096410363883
2019 0.8452225446260244
2022 0.8460563191797642
2027 0.8478967559879665
2030 0.8472637884280869
2037 0.847944150543806
2038 0.8472417090383679
2043 0.8468562919479842
2047 0.8461767290285044


==> iclr2026/data/bs128_32_greats_zeph.dat <==
0 1.6413
3 1.646083
7 1.65154417
12 1.6487997283
13 1.6474217310169998
19 1.64232951370683
21 1.6384612185697616
27 1.634156606384064
31 1.6267530403202233
33 1.620755509917021
39 1.6129549548178508
42 1.6066214052696721
48 1.5980491912169752
49 1.5915066993048055
54 1.5829796323117573
57 1.5761068359886399
61 1.5679097676287534
68 1.560862669952466
72 1.5527380432529414
73 1.5454016628204121
77 1.536592646192208
83 1.5306397197302857
85 1.5214013225329828
90 1.514054309307653
96 1.5066687662145766
97 1.498298078552431
102 1.4909230977669066
107 1.4830948667892374
111 1.476784918121345
114 1.4689450689401315
119 1.4610546182507302
121 1.454620072068223
125 1.4466588713475408
130 1.4401752826340655
135 1.4321945298077248
140 1.4256255845096475
143 1.417925328664551
145 1.4117180753779055
152 1.4039698946241266
153 1.3977591956778854
157 1.3905616037211066
163 1.3833709876838955
167 1.3786972778070565
169 1.371967305028986
176 1.366517631978696
178 1.359497455658909
184 1.3535904811023198
188 1.3460295762912966
192 1.3414422805283834
193 1.3348208577230996
198 1.3291466491458686
203 1.3223001826544099
208 1.3169961808278658
211 1.3105012190195873
216 1.3035772068293914
217 1.2985124347610975
224 1.2934413104134865
226 1.2864668973093516
230 1.2807132283362581
234 1.2739480960528957
238 1.2683536150923667
242 1.261824078941443
246 1.2566418381520286
250 1.2500744197705083
255 1.244809675572803
259 1.239549578817075
262 1.2329450830289044
267 1.2290306321986153
270 1.2229243258766291
274 1.2174330826178628
278 1.2103657517916842
282 1.2055410942737674
286 1.1999766833310297
290 1.1933669164977194
293 1.1890842473327423
299 1.1832324048594147
301 1.1786050808108204
306 1.174647030002712
311 1.169512559702685
314 1.165311434105658
319 1.1600033197646016
322 1.1560132865669555
328 1.1508721537012858
329 1.146397432164273
333 1.1410544578426303
341 1.1368329132642039
342 1.1316535841315618
346 1.1279210482902462
353 1.1227048378073436
354 1.1186757894292703
358 1.1124780315349774
363 1.1087812512196276
368 1.1031004387074312
372 1.099729434320357
375 1.0963171399771534
379 1.091325968577382
382 1.0873887088916083
386 1.0826078218026922
391 1.0790867435846652
395 1.0744138761488187
401 1.0712617373873305
402 1.0663081200134572
407 1.0622700388133228
411 1.0589713384251898
416 1.054370625040938
420 1.0509899187905285
422 1.0482910196026232
427 1.043451109406597
431 1.039904598312531
434 1.0352315523294056
440 1.0325922368061116
443 1.0289463144380504
446 1.0247828512936699
450 1.021567022780733
455 1.0193133525529257
458 1.0152872190273965
463 1.0108133468371225
468 1.0079662133687513
472 1.0032965512350638
475 1.0003335857227131
480 0.9958412498654861
483 0.9927018373668312
486 0.9888088189931629
492 0.9847437308032313
495 0.9817782934951991
498 0.9774545105602471
503 0.9744969654546446
509 0.9706499958000981
512 0.9678674958420972
515 0.9661388208836762
519 0.9626164326748394
525 0.958909268348091
528 0.95644317566461
530 0.9531267439079639
537 0.9494094764688843
539 0.9473263817041954
543 0.9435861178871534
547 0.9411682567082819
550 0.9373135741411991
554 0.9346874383997871
561 0.9310595640157893
564 0.9291079683756314
568 0.9255438886918751
570 0.9235504498049564
575 0.9202259453069068
580 0.9180316858538378
583 0.9140923689952994
587 0.9124054453053464
593 0.909332390852293
596 0.9076650669437701
601 0.9035954162743324
602 0.901478462111589
606 0.898721677490473
613 0.8976234607155683
614 0.8943062261084126
618 0.8925201638473285
623 0.8898839622088551
628 0.8879101225867665
630 0.8853720213608989
636 0.8832173011472899
639 0.879686128135817
643 0.8777622668544589
648 0.8745296441859143
650 0.8726483477440551
654 0.8715938642666146
658 0.8686399256239484
662 0.866383526367709
668 0.8641556911040319
673 0.8612471341929916
677 0.8598356628510617
678 0.8573113062225511
683 0.8541631931603256
687 0.8529505612287224
694 0.850253055616435
697 0.8490885250602707
701 0.846253639809668
704 0.8445491034115713
709 0.8418026123774556
711 0.840278586253681
718 0.8374548003911442
719 0.8352402523872328
724 0.8346138498633604
730 0.8325087113647268
731 0.8318226242510794
735 0.8312803980085687
739 0.828871594028483
746 0.8276898780881982
748 0.8251439793073162
752 0.8232955395142431
758 0.8201775841191006
759 0.8190568082779096
766 0.8164722401951305
768 0.8148895177931792
774 0.8143506226152474
776 0.811969116389095
780 0.8113614252252039
784 0.8094128109729518
789 0.8080726828632223
794 0.80574795603459
796 0.8046824764742442
800 0.8025406517095017
804 0.8017482451924067
807 0.7995237627404826
812 0.7966145251130778
816 0.795913379861947
821 0.7952522460633276
823 0.7934167236026943
830 0.7908515563666674
834 0.7907620408030007
835 0.7886464203949707
839 0.787921956191021
846 0.7856437366291108
847 0.7846182992628197
851 0.7821921162701915
858 0.7811531951074895
859 0.7785616631564146
866 0.7775020465248504
867 0.775738026059602
872 0.7733886457990059
875 0.7726297593410157
881 0.7706104617476056
885 0.7694063571301295
890 0.7683532935588282
893 0.7662967606232399
895 0.7660527930170075
901 0.7658502650868373
903 0.7637537624359688
907 0.7636052248116091
911 0.762067172563493
915 0.759715500837858
919 0.7586823458294795
924 0.7567675223711847
929 0.7556908471474729
934 0.7534969386759982
936 0.7530539692892382
942 0.7527864295963458
943 0.7514325653003824
948 0.7494752396473786
954 0.7487924872509049
957 0.7490705623783959
959 0.7478348567546119
965 0.7457805081870658
968 0.7448957031051952
972 0.7430627460741431
975 0.7430111186134017
982 0.7412020074272677
984 0.7408719873529951
989 0.7415172674794651
991 0.7402870948046705
995 0.7398072238566238
1000 0.7381411516180575
1003 0.7355887401018769
1007 0.7351948527008582
1013 0.7330269041738495
1015 0.731680635132111
1023 0.7309098287807899
1024 0.729206730492982
1030 0.7275306631880522
1032 0.7272883565561716
1036 0.7254384729906098
1041 0.7249920882607037
1045 0.7231821673780967
1049 0.7214343457043157
1053 0.7215490022472726
1057 0.7202485122247999
1063 0.720104027102552
1064 0.7183749868315265
1069 0.7189192369632111
1074 0.717679044593579
1076 0.7153522541476433
1083 0.7154357316061669
1084 0.7141903742901053
1090 0.7137414705472043
1095 0.7113640558417322
1097 0.7110004152833149
1100 0.7110014111304818
1107 0.7106833970191769
1108 0.7086125630489852
1114 0.7082564374184954
1116 0.7064828730443105
1121 0.7058420443138673
1126 0.7040346238707287
1131 0.7033512776320213
1134 0.7019557648557011
1136 0.7016782072071441
1140 0.7004524251350727
1147 0.6988069008837219
1148 0.6984088318748847
1154 0.6970147435561358
1157 0.6972695961205745
1160 0.6953169001593688
1165 0.695247731157775
1169 0.6934332538461973
1174 0.6932649213077353
1178 0.6919642720946579
1181 0.6918186293737113
1186 0.6905594430799742
1188 0.6911738486491744
1193 0.6892041101626827
1197 0.6889760690610559
1203 0.6876523083704453
1204 0.6876537852867409
1209 0.6857092474338735
1215 0.6866541549595347
1216 0.6860976134099395
1221 0.68567863727584
1225 0.6844098509030816
1231 0.6834487523940508
1232 0.6836862648701102
1236 0.6822304022214091
1240 0.683327098199195
1244 0.6817498272172031
1249 0.6798823289450311
1255 0.6807855056555807
1257 0.6802056505990249
1260 0.6808245940930346
1264 0.6799923481521043
1269 0.6789004246705833
1275 0.6798354204238775
1276 0.6786110662196386
1283 0.6787219555574423
1284 0.6773547360018679
1288 0.6751731886418493
1292 0.6748744567554308
1297 0.6753507121878765
1301 0.6736982050659978
1304 0.6745662230153378
1308 0.6734265607851844
1315 0.6733332951773325
1319 0.6734759622255592
1321 0.6724662026033036
1327 0.6708715405772705
1331 0.6710858251714978
1332 0.6689489669197828
1337 0.6684354772505849
1343 0.6668001224780791
1345 0.6670781212532982
1351 0.6659023400407653
1355 0.6660903166403577
1359 0.6676984134739541
1362 0.6669184293392146
1365 0.6674172450458224
1369 0.6666140725953642
1376 0.6649019318694106
1377 0.6646599125507165
1381 0.6630603134252094
1386 0.6630777102909573
1390 0.6610499331880477
1394 0.6619724338561672
1398 0.6610027095176055
1402 0.6613906824224294
1406 0.6598487755982051
1410 0.6598372878422231
1415 0.6578619149638009
1418 0.6585162958141629
1421 0.6581291328560214
1428 0.6563908415274612
1430 0.6560559331121866
1435 0.6549673737810647
1438 0.6552637000432541
1443 0.6543480630428216
1448 0.6532395824123933
1449 0.6532041865882694
1453 0.6538491447223866
1458 0.6533806532751628
1461 0.6532498467424113
1467 0.6537153482749871
1472 0.6521421947922372
1473 0.6527317728443148
1477 0.6513824551158717
1481 0.650891630564713
1485 0.6498607142590659
1492 0.6505211071164753
1494 0.6496218960453105
1499 0.6503576770848574
1503 0.6491771003140088
1507 0.6493243293108686
1511 0.6481430860177598
1516 0.6489196551575822
1517 0.6480194586060063
1521 0.6485132640199462
1526 0.6476311313797468
1530 0.6479318200659494
1533 0.6472335018652899
1539 0.647246166846637
1541 0.6456417051781707
1546 0.645862288126389
1551 0.6450636652451252
1556 0.6452350285926739
1557 0.6441346783067472
1564 0.6453073315236797
1565 0.6448762582084429
1570 0.6451674956263583
1576 0.6456088206700947
1580 0.6437047324633938
1583 0.6436276851387599
1587 0.6442914082873723
1592 0.6436594942044986
1596 0.6429578992624537
1598 0.6433043202698292
1602 0.6419952770671309
1606 0.6423123242964596
1611 0.643296201053495
1613 0.6423012390429601
1620 0.6413852266525305
1621 0.6424763743860051
1628 0.6411446106421451
1632 0.6449041645357237
1633 0.6446301228903666
1640 0.645257821661463
1642 0.6440072434448484
1647 0.6424181710104
1649 0.642862989300296
1653 0.641677359407293
1657 0.6415195858132201
1664 0.6417973899550878
1667 0.6410494160555369
1669 0.6408959218949815
1673 0.6399809626760317
1679 0.6397351530492713
1682 0.6383338015187786
1686 0.6379694635035909
1691 0.6369847688685549
1694 0.6376439211798693
1698 0.6374284819680707
1702 0.6385161971483899
1706 0.638188035176906
1710 0.6367681548251369
1717 0.6370824732768855
1718 0.6361926485441166
1722 0.6370567220586754
1726 0.6360461548380887
1733 0.6368536932897078
1736 0.6357191563568106
1738 0.6358479647932426
1742 0.6348834851453101
1746 0.636571650293857
1750 0.6354929337909184
1754 0.6353480044530093
1759 0.6355495244084792
1762 0.6341800291643944
1769 0.6347302288727504
1771 0.633930926584023
1775 0.6342926173181826
1781 0.6335276911450007
1784 0.6336414142335508
1788 0.6345200000912152
1790 0.633317800090303
1795 0.6333556220894
1800 0.6341210658685059
1803 0.6334368552098208
1806 0.6341054866577226
1813 0.6356214317911454
1814 0.635204217473234
1819 0.6340511752985015
1823 0.6337516635455165
1827 0.6323711469100614
1830 0.6333654354409608
1834 0.6328157810865512
1838 0.6330086232756857
1844 0.6323485370429288
1848 0.6312280516724995
1851 0.6313977711557744
1856 0.6319727934442168
1858 0.6314170655097746
1862 0.6300888948546769
1866 0.6304230059061301
1872 0.6298577758470688
1874 0.6301041980885982
1879 0.6289671561077121
1883 0.6288034845466349
1886 0.6276184497011685
1893 0.6277862652041568
1895 0.6271564025521152
1900 0.627448838526594
1902 0.6258693501413282
1907 0.6266666566399148
1910 0.6259679900735157
1917 0.6257963101727805
1918 0.6246293470710527
1924 0.6242730536003421
1929 0.6230203230643387
1932 0.6231311198336954
1934 0.6221588086353584
1938 0.6228132205490049
1942 0.6218310883435149
1947 0.6221017774600797
1951 0.6213257596854789
1954 0.6217635020886241
1958 0.6212298670677379
1963 0.6214505683970605
1967 0.6204550627130898
1970 0.6201905120859589
1974 0.6194616069650992
1978 0.6199999908954482
1982 0.6184219909864938
1989 0.6191407710766288
1992 0.6198753633658625
1997 0.6185776097322039
1999 0.6182858336348818
2002 0.6194059752985329
2008 0.6184359155455476
2011 0.6184815563900921
2014 0.6186597408261911
2021 0.6187111434179292
2024 0.6170820319837499
2028 0.6167712116639124
2031 0.6173784995472732
2036 0.6181497145518005
2041 0.6167892174062825
2045 0.6153133252322196
2047 0.6158151919798973


==> iclr2026/data/bs128_32_uniprot_zeph.dat <==
0 2.0204
3 2.022296
6 2.0235550399999997
11 2.0180104896
14 2.012364384704
18 2.00157074085696
21 1.9927470334483903
27 1.9819465631139066
29 1.9719380974827676
36 1.9616587165079398
37 1.9486921293428603
42 1.9374632080494318
45 1.9263615759689374
52 1.913947960209248
53 1.9027094806071554
59 1.8923243858010839
63 1.880243141943073
67 1.8676487105236421
69 1.8574112234184057
76 1.8471021111842216
77 1.8343860900723794
83 1.8236742291716557
87 1.811865486879939
90 1.8014948320111397
94 1.7894548836910282
98 1.779087334854118
101 1.7670514615055768
105 1.756004946890521
109 1.7458978974216157
114 1.7342649184473997
120 1.7244582692629258
122 1.7151676865702965
126 1.7045920097045935
131 1.6925870896075477
133 1.682858218711472
140 1.6719316365243573
141 1.6621743201591137
148 1.6526985769575226
152 1.6412465911879472
155 1.6322111252760678
157 1.621476014023307
162 1.611909253883074
168 1.6032951613442432
169 1.5932242097308007
173 1.5847079676334928
178 1.5752018879571577
182 1.5663338690775859
186 1.55592953038681
190 1.5473612350829418
194 1.5376086227321124
199 1.5294705365047914
204 1.5197158311397436
205 1.5124166728283461
209 1.5031135061000627
215 1.494884371039062
219 1.4851195273286715
223 1.4776193320553848
227 1.471018138734831
230 1.4618199573474826
234 1.4550767577740078
238 1.4467689901962677
241 1.439739300294305
245 1.430476907291362
249 1.4227631382184482
254 1.4137025068362636
259 1.404777481767901
261 1.397938706950222
268 1.38895131988072
271 1.3828488066819127
273 1.3747363186150936
280 1.3660239554289426
281 1.359214715874653
288 1.3509095687159065
290 1.3442384730287473
293 1.3359610882984598
299 1.3302334774154754
302 1.3229191426413207
307 1.3168209512149074
312 1.3097217417027585
315 1.3034075242857308
320 1.2955844490428736
324 1.2905056045524448
326 1.2838185485069205
330 1.2759183630218514
334 1.2696751793916328
339 1.2618964275977165
344 1.2564704633217394
347 1.2501637586885221
350 1.243183121101637
354 1.2374932898906208
358 1.2300273569917146
363 1.2256630834217974
367 1.2190734525875795
371 1.2118117180617036
374 1.2058456008810865
381 1.1988571448722756
382 1.1944995734235528
386 1.1878215776893173
391 1.1831523619124242
396 1.1767258382933001
398 1.1722615799103673
404 1.1661639641112636
407 1.161135324470151
410 1.1546839712254495
415 1.149894131513195
419 1.143988190198063
423 1.1396193082960826
426 1.1333101152131217
432 1.1283860140609907
434 1.1223181539203808
438 1.118383972381177
444 1.1122841326573654
447 1.1080222913307918
450 1.1022410684174837
454 1.096678657733309
458 1.0932728711559758
462 1.0884821424444162
468 1.0840013210199722
470 1.0774133078097723
474 1.0729601747316746
480 1.0672235729843578
482 1.0636443372545141
488 1.059846893881969
491 1.0541904249431493
494 1.050025520693718
499 1.0468742654867809
502 1.0416305228319132
506 1.038173217603594
511 1.033643485427558
514 1.0285490505732824
519 1.0249465600675496
522 1.019040094466874
527 1.0153166935222053
532 1.0104805265869832
534 1.0075957213211133
541 1.0019557641079022
544 0.9995292064668232
546 0.995194914402155
552 0.9922379652581335
555 0.9870225856055521
559 0.9811983597494965
562 0.9779323761520016
569 0.9733090523904816
573 0.9712269618665768
574 0.965954692247911
578 0.9626911453254318
584 0.9598702338721774
588 0.9555435315334557
593 0.9511810962181212
596 0.94819528525594
601 0.9434003324033806
602 0.9408653290793468
609 0.9388316757885534
610 0.9336083590306679
614 0.9311322754403611
620 0.9267889526859575
623 0.924698063159098
629 0.9205430825275069
633 0.918701651702232
634 0.9150916351852096
638 0.9131077188333576
644 0.909063641645024
648 0.9065460052285738
652 0.9028435451762881
657 0.8987271097245252
661 0.8959098386272799
663 0.8923677402410071
667 0.890699062838597
673 0.8858160722102111
675 0.883610911488109
682 0.8795818023732279
683 0.8779239843494956
687 0.8766097445060007
691 0.8725816470609408
698 0.8698888305903313
699 0.8684629422844279
703 0.8646043128615836
710 0.8630882697329677
714 0.859104387035638
716 0.8576803431652816
719 0.8540825397336288
724 0.8518377143362925
730 0.8481973371929297
732 0.8474973638210003
736 0.8425413901827903
739 0.8400649762809623
744 0.8392293265181527
749 0.8355400332529712
753 0.8326966329204415
758 0.8291776665912372
762 0.8277958899253247
766 0.8249179310260715
767 0.8232307517158107
772 0.8204574441986526
778 0.8178008697566661
780 0.8159398610590994
783 0.8124224624485085
789 0.8122612378240234
791 0.8080866254457831
795 0.8070917591913254
799 0.8043608415994121
805 0.8037252331834179
810 0.8003739808515837
811 0.7980152410430679
817 0.7941820886326372
820 0.7902502677463108
824 0.7888677650688477
827 0.7861180874181593
833 0.7855409065439776
838 0.7824064974785377
840 0.7814764325037523
845 0.7785086681787148
848 0.7776175814969276
851 0.7750874056819583
858 0.7743535316251388
859 0.7724469963088874
864 0.7690555263457985
869 0.7679149710823405
874 0.7656428213715172
876 0.765001393157802
881 0.761947379226224
886 0.7613929054339618
890 0.7583119763796221
891 0.7570718566158259
897 0.7541301380496676
902 0.7551788366691708
903 0.7525900483024792
907 0.7520911478194544
912 0.7497202363412598
918 0.7472860339778473
921 0.7471371736380689
925 0.7452618019016882
929 0.7451221838826714
932 0.7434369620438447
935 0.7400695924234063
939 0.7391218964991723
944 0.7390806775341805
950 0.7397478707588387
953 0.7376103920512503
957 0.7372762881307379
959 0.7358945252494304
965 0.7337215799969361
968 0.7328523641969668
971 0.7328048405549971
976 0.729891792149447
980 0.7293648742279525
984 0.726559225485673
988 0.7259936332308162
994 0.7232796968985081
995 0.7230538999295231
1002 0.7202513609302278
1006 0.7190988473209255
1007 0.7168798588477162
1012 0.7144610602592391
1017 0.7138914496566466
1020 0.7113375351600801
1025 0.7091971598084793
1028 0.7094271882103945
1035 0.7073219163282906
1036 0.7069526971650076
1040 0.7049211701933575
1046 0.7044119584914239
1049 0.7011408389065097
1053 0.7010434305174446
1056 0.6982579962122701
1063 0.6972994162501475
1066 0.697802422087646
1068 0.6963603978667695
1073 0.6941207938881018
1076 0.6939595859492208
1083 0.6943559900897286
1085 0.6926584301888312
1091 0.6923918458869429
1093 0.6910189274280735
1098 0.6908527381537927
1102 0.6883902107722547
1104 0.6873913086645321
1109 0.6859903955778868
1112 0.6860094916221079
1116 0.6844643967058868
1122 0.682188752738828
1127 0.6823388652114396
1128 0.6807904765593252
1134 0.680833571793732
1137 0.6795442360757947
1141 0.6778157937150369
1144 0.6768326357778864
1148 0.6750643094201075
1154 0.6747606663259065
1156 0.6724100596626474
1160 0.673682959066021
1167 0.6714061294753608
1170 0.6715770681806073
1172 0.6698212974988011
1176 0.6692700845238131
1181 0.667386383678575
1187 0.6674865198417891
1189 0.6659516546433712
1193 0.6655921380969375
1199 0.6640122167159681
1202 0.6643370945488084
1206 0.6625747236033204
1211 0.6630039763672871
1212 0.6609479366036143
1219 0.6590204572375781
1221 0.6582752526652023
1224 0.6585305001385502
1228 0.6559451951371646
1235 0.656492743185793
1236 0.6544098157539351
1241 0.6539077175963958
1247 0.6538506404204318
1250 0.6519701340162276
1253 0.6522304326760653
1259 0.6507741283493046
1262 0.6510613870658115
1264 0.6492697731951534
1271 0.648766075463202
1272 0.64701741470857
1276 0.6463452405614842
1281 0.6461567881558694
1284 0.6441972202743107
1288 0.6437382480715675
1294 0.6430058655908518
1298 0.6437078069349433
1300 0.6426887288655939
1307 0.640556841576938
1311 0.6405442731611687
1314 0.638540830429557
1319 0.6356014221252614
1321 0.6365684079040087
1326 0.6352337238249686
1328 0.6359283865867189
1333 0.6347401027208518
1338 0.6354417016936432
1340 0.6331702846767068
1347 0.6325865818299397
1349 0.6307777160116402
1354 0.6299449388515238
1359 0.6287854894630086
1361 0.6299466345683785
1365 0.6292361682226947
1369 0.6269988065404678
1374 0.6275848184750631
1380 0.6256159702903124
1381 0.6261478105874092
1385 0.6249783324815351
1389 0.6250875491567197
1394 0.6255146736651525
1399 0.624039526928501
1402 0.622989131659216
1405 0.6244072403426238
1412 0.6260131679391976
1414 0.6247260362598056
1419 0.6242547758972076
1424 0.6231042281382355
1425 0.6239321858568532
1430 0.6247328639982846
1433 0.6229595353583017
1437 0.6233959400047187
1441 0.6221209806046715
1447 0.6221167707986248
1449 0.6208256030906385
1454 0.6212243470597322
1457 0.6195221035891348
1463 0.6174768825532435
1466 0.6182381137277111
1469 0.616737732590434
1474 0.6176193552645296
1480 0.6171501617118843
1483 0.6175906600947654
1485 0.6161457534938177
1489 0.6163692959588796
1495 0.6151826029992907
1497 0.6160137769692978
1503 0.6136046391996048
1505 0.6123285928076088
1511 0.6132193068795326
1513 0.6121321138107373
1518 0.61259879267263
1524 0.6115288047459037
1526 0.6116005166984446
1532 0.6101955115314602
1534 0.6107715564161456
1540 0.6117008408519841
1541 0.6100018324434643
1546 0.6109348141190296
1551 0.6090644659778393
1555 0.6110658213180609
1560 0.6100051631048803
1561 0.6085411114738315
1567 0.6098797003590931
1570 0.6085319033555021
1575 0.6090825843219471
1579 0.6070457584787275
1583 0.6091203008939402
1586 0.6069180978850008
1589 0.6077419169061509
1593 0.6086724977370894
1600 0.6069357727597184
1603 0.6072524150321212
1607 0.6065058908818001
1611 0.606833831972982
1615 0.6051214936532522
1620 0.6065182787167197
1621 0.6060460959295525
1626 0.603311634970257
1629 0.6039805186205544
1633 0.6021457134343489
1637 0.6034162563000053
1642 0.6018810937370053
1645 0.6022742827996351
1651 0.6033335399716389
1654 0.6019852045719225
1660 0.6004173525262033
1661 0.6000641790009412
1665 0.5989495372109318
1670 0.5998630418388224
1675 0.5989174114204342
1680 0.5997632373062299
1682 0.5985276049331677
1687 0.5971653288838361
1689 0.5981906755949977
1695 0.5970487688390477
1697 0.5974642811506572
1705 0.5955116383391506
1706 0.596061521955759
1711 0.5945919067362014
1715 0.5957789876688395
1719 0.5946391977921511
1722 0.5953348058142297
1728 0.5958664577560874
1730 0.5947057931785265
1735 0.5924237352467412
1739 0.5932684978942738
1744 0.5907248129153311
1746 0.5917825647861777
1753 0.593525739138316
1754 0.5921264817469328
1758 0.5922442169294635
1762 0.5928957747601689
1766 0.5920598170125672
1773 0.5925152188424415
1774 0.5911920666540171
1780 0.5915151459874769
1782 0.5910279945276021
1788 0.5918207145823261
1792 0.5902915074365028
1794 0.5909255923621378
1801 0.5913583364385164
1805 0.5893817530741312
1806 0.5901819355433898
1811 0.589589116187956
1814 0.5907562250260764
1818 0.5894766627758156
1824 0.5875788961480575
1828 0.5880431071865769
1830 0.5871626761147112
1836 0.5855050493535641
1838 0.5866349988600285
1842 0.5852146488714282
1847 0.585464502382714
1851 0.5868708573588868
1857 0.5848141487852979
1858 0.585368007297445
1862 0.5846543272244705
1866 0.5850207839522258
1871 0.5845135761127035
1875 0.5849434403515765
1881 0.5833190059480607
1884 0.5836298158885802
1886 0.5816905177296945
1893 0.5804496125523976
1896 0.5814961164268736
1898 0.5786601552626048
1902 0.5789265537099788
1907 0.577840288172879
1911 0.5789278852911502
1914 0.5780006064382388
1918 0.5788516003738564
1924 0.5782170843701179
1926 0.5786239135264167
1933 0.5772226743911525
1935 0.5788194476472409
1939 0.5778992531707685
1944 0.5791232606390608
1949 0.5775350280326702
1950 0.5773716777523434
1955 0.5761759609748199
1958 0.5746372013650717
1965 0.576407829351421
1966 0.5759797510579068
1973 0.5734449535473277
1974 0.5729305040118544
1979 0.5709051989717359
1984 0.5713061469820184
1986 0.5704770855121982
1991 0.5706483146570762
1994 0.5692718315105054
1998 0.5699821131954004
2002 0.5687362920634463
2009 0.5693639291428119
2012 0.5675982898513838
2014 0.56739430695287
2020 0.5676843638833412
2023 0.5667065202445078
2026 0.5667564550420627
2031 0.5653248904916421
2037 0.5640506415867257
2039 0.5648051351708585
2044 0.5638430838191499
2047 0.5633956529809584


==> iclr2026/data/colm_bs16.dat <==
0 1.6253
3 1.632896
12 1.62924404
22 1.6264425995999998
25 1.6208761736039998
35 1.6135484118679597
42 1.60929192774928
52 1.6009740084717874
63 1.5950752683870695
65 1.5868035157031988
78 1.5808784805461669
84 1.572133695740705
96 1.566321358783298
99 1.557009145195465
110 1.5524570537435103
119 1.5430364832060752
123 1.5366681183740143
129 1.5283744371902743
143 1.5222886928183716
149 1.513712805890188
156 1.5076586778312862
167 1.5037680910529732
170 1.4955564101424434
179 1.487147846041019
187 1.4819183675806087
197 1.4737101839048026
209 1.4677930820657545
216 1.458815151245097
224 1.452531999732646
232 1.4441996797353194
236 1.438473682937966
242 1.4303319461085864
251 1.4244756266475005
262 1.4158048703810255
267 1.4103678216772153
278 1.400888143460443
285 1.3948382620258386
298 1.3859008794055803
300 1.3806638706115244
314 1.373227231905409
315 1.368890959586355
323 1.3610150499904914
335 1.3555508994905865
342 1.3472383904956806
353 1.3420840065907238
360 1.3343261665248165
363 1.3291529048595683
371 1.3213463758109725
383 1.3162499120528626
390 1.3090834129323339
401 1.3046005788030104
408 1.2972765730149802
414 1.2936778072848305
419 1.2883090292119823
433 1.2809219389198625
436 1.2756087195306638
448 1.268116632335357
455 1.2655314660120036
463 1.2588411513518836
468 1.2543677398383648
479 1.2476850624399811
486 1.2433292118155814
492 1.2372319196974255
501 1.2330036005004512
509 1.2264535644954466
523 1.222549028850492
524 1.2167455385619872
535 1.2127540831763672
542 1.2056185423446037
548 1.2022013569211578
563 1.1960213433519462
570 1.1932561299184268
575 1.1864835686192425
587 1.1827987329330503
591 1.1762167456037198
597 1.1709765781476824
611 1.1675018123662055
614 1.1614667942425436
625 1.1581011263001182
632 1.152288115037117
638 1.1491592338867458
649 1.1432346415478785
656 1.1395042951323997
662 1.1340452521810755
674 1.1312067996592647
683 1.1256377316626722
692 1.1230893543460454
696 1.118427460802585
704 1.1128431861945591
710 1.1098757543326137
724 1.1083749967892875
725 1.1034732468213946
741 1.1002555143531807
742 1.094123959209649
752 1.0911157196175525
761 1.085744562421377
773 1.0809851167971631
774 1.0791212656291913
785 1.0737710529728994
790 1.0705013424431704
800 1.0680623290187388
811 1.0627987057285513
821 1.0608427186712657
824 1.056216291484553
834 1.0544761285697075
840 1.0500363672840105
847 1.0471370036111705
861 1.0415916335750588
865 1.0391047172393082
872 1.034166670066915
885 1.029256003366246
889 1.0272914433325833
897 1.0231645288992575
903 1.017730883610265
913 1.0147535747741625
920 1.0094840390264208
928 1.0066321986361566
935 1.002212876649795
946 1.000036747883297
956 0.995255380404464
959 0.9930918266004194
974 0.9912199083344152
982 0.985801709251071
984 0.9832506921585602
994 0.9823771852369746
1002 0.9779814133846049
1007 0.9772145992507588
1017 0.9721124532582511
1026 0.9710913287256686
1033 0.9668694154384119
1042 0.9656737212840277
1049 0.9624319840711874
1061 0.9582166642304755
1066 0.9568174975881708
1079 0.9521153226122891
1081 0.9499341693861663
1093 0.9456928276923046
1099 0.9447588994153815
1105 0.9412503104212276
1117 0.9404138073170154
1122 0.9371026692438452
1129 0.9349836425514068
1136 0.9306108061258926
1149 0.9288326980646336
1152 0.9257913710839873
1163 0.9242184573731476
1168 0.9207342727994161
1177 0.9166339300714219
1191 0.9157615907707077
1193 0.9124689748630006
1208 0.9079282851143706
1215 0.908247002263227
1220 0.9047315322405947
1226 0.9037042169181887
1233 0.9002061747490068
1248 0.8960711130015167
1253 0.8950074018715015
1259 0.8917523278527865
1266 0.8907428045742586
1276 0.886769376528516
1282 0.8853486827632308
1290 0.8821921959355984
1297 0.8808972739762424
1307 0.87727330123648
1314 0.8762315682241152
1322 0.872968252541874
1334 0.8720555700164553
1338 0.8689360143162906
1352 0.8658576541731278
1359 0.8678140776313965
1362 0.8649229368550825
1375 0.8642307074865316
1382 0.8610374004116663
1390 0.8574650264075496
1399 0.8562143761434741
1408 0.8559082323820394
1417 0.851703150058219
1419 0.8517321185576368
1428 0.8490947973720604
1440 0.8492428493983397
1442 0.8467964209043564
1456 0.8432114566953127
1459 0.8425873421283596
1473 0.839780468707076
1475 0.8393716640200053
1488 0.8354979473798052
1494 0.8342699679060072
1500 0.831235268226947
1509 0.8304559155446776
1519 0.8281893563892307
1529 0.8277614628253385
1531 0.8252228481970851
1544 0.8241896197151143
1550 0.8214877235179632
1559 0.8204358462827835
1565 0.8178214878199557
1575 0.817931272941756
1579 0.8150549602123385
1587 0.8149634106102152
1600 0.811864776504113
1604 0.8123451287390719
1613 0.8089806774516811
1625 0.8090278706771642
1630 0.8054175919703925
1640 0.8049654160506886
1644 0.8017907618901817
1657 0.8015588542712798
1661 0.799472265728567
1674 0.7967055430712814
1680 0.7959584876405685
1688 0.7936259027641629
1695 0.7943126437365213
1705 0.7923645172991561
1708 0.7934148721261646
1718 0.7906797234049029
1728 0.7905889261708539
1734 0.7880200369091453
1740 0.7877878365400539
1750 0.7849479581746533
1759 0.7848744785929068
1766 0.7818487338069777
1775 0.781961246468908
1785 0.7829496340042189
1789 0.7807681376641767
1799 0.780864456287535
1811 0.7782158117246597
1813 0.7782546536074131
1822 0.776882107071339
1830 0.7764972860006255
1839 0.7743893131406193
1850 0.7741394200092131
1856 0.774127025809121
1861 0.7714407555510298
1874 0.7718703479955195
1879 0.7695066445155643
1891 0.7694185780704087
1901 0.7669023922897046
1906 0.7671903683668075
1910 0.7650814646831394
1924 0.764669650036308
1927 0.761760953535945
1938 0.7613683440005855
1944 0.7588936605605796
1954 0.7597777239549738
1959 0.758189946715424
1966 0.7584200472482697
1980 0.7566238467757871
1983 0.7559706083080292
1993 0.7564299022249489
1998 0.7537116032026994
2010 0.7538124871706724
2016 0.7511073622989657
2026 0.750731288675976
2031 0.7520159757892163
2045 0.7497288160313241
2047 0.7494075278710108


==> iclr2026/data/colm_bs256.dat <==
0 0.4068
3 0.412701
6 0.41728999
11 0.42318009009999996
16 0.42584428919899997
17 0.42903084630700994
22 0.43056553784393986
26 0.43316288246550044
30 0.43400325364084547
33 0.435941221104437
37 0.43797280889339263
44 0.4381110808044587
46 0.4401699699964141
52 0.44099827029645
56 0.4424272875934855
60 0.44476901471755065
61 0.4455693245703751
68 0.4473826313246714
69 0.44818380501142463
74 0.45065696696131036
78 0.45188039729169727
82 0.4523905933187803
85 0.4544056873855925
91 0.45514063051173653
93 0.45667322420661915
97 0.45766649196455295
104 0.4612708270449074
107 0.46190111877445833
112 0.4641421075867137
114 0.4651286865108466
119 0.46570339964573815
123 0.46798236564928075
126 0.46873354199278794
130 0.46972920657286005
133 0.47193391450713146
137 0.4728795753620601
144 0.47496477960843947
145 0.4759201318123551
149 0.47660893049423153
153 0.4792958411892892
157 0.48025688277739625
162 0.4823983139496223
168 0.48452733081012606
169 0.4848930575020248
173 0.4873251269270046
177 0.4879898756577345
183 0.48874697690115715
187 0.4905095071321456
189 0.4909334120608241
194 0.49285207794021585
197 0.4931315571608137
203 0.4945212415892056
208 0.4942340291733135
209 0.49548568888158034
214 0.49627783199276454
217 0.4977510536728369
224 0.4996005431361086
225 0.5002535377047475
230 0.5019770023276999
235 0.502422232304423
240 0.5023100099813788
243 0.503610909881565
245 0.5037388007827494
250 0.5055924127749218
253 0.5059084886471726
258 0.5073694037607008
262 0.5074487097230937
265 0.5090202226258629
270 0.5090530203996042
274 0.5101264901956081
277 0.5102042252936521
281 0.5118951830407156
286 0.5121292312103085
292 0.5137789388982054
294 0.5142331495092234
297 0.5157138180141312
304 0.5158486798339899
305 0.51739419303565
312 0.5174272511052935
316 0.5186529785942405
320 0.5203634488082982
322 0.5197708143202152
326 0.521190106177013
332 0.5212962051152429
335 0.5224352430640905
337 0.5226818906334496
343 0.5242970717271151
348 0.524600101009844
353 0.5263510999997456
354 0.5266155889997481
360 0.5277084331097507
362 0.5284453487786531
366 0.5299778952908666
370 0.5305341163379579
377 0.5301797751745784
378 0.5309579774228326
385 0.5319143976486043
388 0.5317332536721182
391 0.5313249211353971
396 0.5325876719240431
398 0.5328967952048026
403 0.5336578272527546
409 0.535344248980227
410 0.5356898064904247
417 0.5367789084255205
420 0.5366901193412653
424 0.5382832181478526
428 0.5378563859663741
430 0.5387928221067103
437 0.5385888938856431
438 0.5394590049467868
442 0.5385744148973189
447 0.5392966707483458
453 0.5401997040408623
455 0.5398937070004536
458 0.5410047699304491
465 0.5412817222311446
469 0.5424159050088331
471 0.5418537459587448
475 0.5428832084991574
479 0.5439963764141659
482 0.5434164126500242
486 0.5427652485235239
490 0.5435585960382887
496 0.5437180100779059
499 0.5451028299771268
502 0.5449328016773555
509 0.5460594736605819
510 0.5456458789239761
515 0.5461424201347364
519 0.547240995933389
523 0.5473305859740552
528 0.5466322801143145
531 0.5479429573131714
536 0.5476675277400397
541 0.5487758524626393
544 0.5488710939380129
546 0.5496893829986328
553 0.5510014891686464
554 0.55083847427696
558 0.5514920895341904
563 0.5506041686388485
567 0.5513411269524601
570 0.5510747156829354
576 0.5508349685261061
579 0.5515706188408451
583 0.5530049126524367
588 0.5530008635259124
591 0.5536688548906533
596 0.5532061663417468
598 0.5540031046783294
604 0.5533610736315461
607 0.5548344628952306
610 0.5540031182662783
614 0.5549840870836156
619 0.5558422462127793
622 0.5550978237506515
627 0.5558758455131451
631 0.5555270870580137
637 0.5565008161874335
640 0.5561958080255592
643 0.5568248499453036
649 0.5576286014458506
651 0.5590203154313921
654 0.5590471122770782
660 0.5597596411543073
665 0.5591420447427642
668 0.5583526242953365
671 0.5590170980523832
674 0.5589589270718593
680 0.5597463378011407
684 0.5594608744231293
689 0.5601772656788979
692 0.559619493022109
697 0.5603702980918879
699 0.560465595110969
703 0.5596449391598594
709 0.5606114897682607
714 0.5603063748705781
715 0.5608023111218723
721 0.5616632880106535
723 0.5613346551305469
727 0.5625303085792414
731 0.5619640054934489
736 0.5626473654385143
742 0.5623798917841292
744 0.5634590928662879
750 0.563250501937625
753 0.5641029969182487
758 0.5635739669490663
760 0.5646982272795755
765 0.5662032450067798
767 0.565719212556712
774 0.5647290204311448
777 0.5655387302268334
780 0.565051342924565
783 0.5659258294953194
789 0.5651225712003662
791 0.5665513454883625
795 0.5659878320334789
799 0.5661539537131441
803 0.5650654141760127
807 0.5650367600342526
811 0.5656843924339101
816 0.5671595485095711
819 0.5666189530244753
825 0.5656397634942305
828 0.5661033658592882
831 0.5654923322006953
837 0.5666614088786883
841 0.5664367947899014
844 0.5669024268420023
848 0.5679514025735823
851 0.5678008885478465
856 0.5685988796623681
859 0.5688678908657445
863 0.5684252119570871
869 0.5692779598375162
871 0.569249180239141
878 0.5701656884367495
881 0.570091031552382
886 0.5710971212368583
888 0.5707211500244896
893 0.5710779385242447
896 0.5705161591390022
900 0.5697259975476122
904 0.5701997375721362
907 0.5696347401964147
913 0.5682743927944506
916 0.5684806488665061
920 0.567421842377841
925 0.5680216239540625
929 0.5673734077145219
931 0.5676416736373767
935 0.5675462569010029
940 0.5686897943319928
943 0.568457896388673
950 0.5688503174247862
952 0.5682558142505384
958 0.569447256108033
961 0.5684807835469526
964 0.5686679757114831
969 0.5678342959543683
973 0.5679699529948246
975 0.5673682534648763
981 0.5680705709302276
984 0.5676888652209254
988 0.5680069765687161
993 0.567244906803029
995 0.5677534577349986
1002 0.5669739231576486
1006 0.566773183926072
1009 0.5662874520868113
1014 0.5667525775659432
1015 0.5659200517902838
1019 0.5664208512723811
1026 0.5674046427596572
1030 0.5667455963320606
1033 0.5677131403687399
1036 0.5671810089650524
1041 0.5677211988754018
1047 0.5669109868866478
1048 0.5669428770177812
1055 0.5679944482476034
1057 0.5674755037651273
1063 0.5681497487274761
1067 0.5672132512402014
1070 0.5677111187277993
1073 0.5670380075405214
1078 0.5670026274651161
1081 0.5662756011904649
1085 0.5664698451785602
1090 0.5656921467267746
1095 0.5670282252595069
1098 0.5661489430069119
1101 0.5663064535768427
1105 0.5654453890410742
1108 0.5659929351506635
1115 0.566852005799157
1116 0.5661684857411654
1123 0.5665508008837538
1126 0.5652572928749162
1128 0.564891719946167
1132 0.5658538027467054
1136 0.5654222647192383
1143 0.5655890420720459
1144 0.5649321516513254
1149 0.5653928301348121
1155 0.564572901833464
1159 0.5648441728151293
1161 0.5638957310869781
1164 0.5638157737761083
1171 0.5646556160383471
1174 0.5636410598779636
1178 0.563921649279184
1181 0.5630894327863921
1186 0.5631095384585282
1191 0.5614584430739429
1193 0.5614398586432034
1196 0.5606564600567714
1202 0.5612228954562036
1206 0.5605556665016416
1209 0.5612311098366252
1215 0.5606457987382589
1218 0.5614423407508764
1221 0.5603129173433676
1226 0.560434788169934
1229 0.5598484402882346
1232 0.5592189558853522
1239 0.5597207663264987
1242 0.5590015586632338
1246 0.5591115430766015
1249 0.5580484276458354
1252 0.558260943369377
1259 0.5585573339356832
1263 0.5578727605963264
1264 0.5586800329903632
1269 0.5579822326604595
1274 0.5584554103338549
1278 0.5578278562305163
1283 0.5570055776682111
1287 0.557662521891529
1290 0.5566688966726137
1293 0.5568772077058874
1296 0.5559984356288286
1300 0.5559584512725403
1304 0.5553708667598148
1308 0.5556651580922166
1312 0.5548215065112944
1317 0.5547002914461814
1322 0.5541582885317196
1327 0.5531127056464022
1330 0.5530725785899382
1335 0.5523238528040387
1338 0.5529226142759983
1341 0.5523123881332384
1344 0.552686264251906
1349 0.5519554016093869
1354 0.5521528475932931
1357 0.5513923191173602
1360 0.5514873959261866
1367 0.5506085219669247
1372 0.5507874367472555
1374 0.550408562379783
1379 0.5510134767559852
1383 0.5503413419884253
1385 0.550167928568541
1389 0.5509022492828556
1393 0.549928226790027
1400 0.5504899445221266
1403 0.5496060450769054
1406 0.5499269846261362
1409 0.5492397147798749
1416 0.5500033176320762
1417 0.5488242844557555
1421 0.548428041611198
1426 0.547399761195086
1429 0.5476587635831351
1433 0.5478291759473037
1440 0.5481488841878307
1441 0.5468093953459524
1445 0.5467503013924929
1449 0.545943798378568
1455 0.5464843603947823
1457 0.5455445167908345
1462 0.5462330716229262
1468 0.545636740906697
1470 0.5462353734976301
1476 0.5463260197626538
1478 0.5454957595650273
1483 0.545384801969377
1485 0.5445269539496833
1492 0.5452756844101865
1493 0.5449839275660846
1497 0.5443510882904237
1504 0.5454395774075194
1505 0.5449261816334441
1511 0.5449469198171096
1515 0.5443854506189385
1519 0.5444755961127492
1521 0.5438668401516217
1528 0.5449181717501055
1531 0.5438459900326044
1533 0.5435005301322783
1540 0.5440135248309554
1543 0.5430943895826459
1547 0.5430404456868194
1551 0.5437000412299513
1553 0.5431160408176517
1560 0.5436148804094753
1561 0.5431317316053805
1565 0.5423704142893266
1572 0.5430367101464334
1573 0.542466343044969
1579 0.5428886796145194
1582 0.5416687928183742
1585 0.5419741048901905
1591 0.5411243638412886
1594 0.5410401202028756
1600 0.5402227190008468
1602 0.5409294918108384
1606 0.54039019689273
1610 0.5408562949238028
1613 0.5399077319745648
1619 0.5403886546548191
1621 0.5395997681082709
1627 0.5388867704271882
1630 0.5393839027229163
1635 0.5387330636956872
1640 0.5395417330587303
1644 0.5387933157281429
1648 0.5396803825708615
1650 0.5381605787451529
1654 0.5383609729577014
1660 0.5378153632281244
1662 0.5379672095958432
1666 0.5370405374998848
1669 0.5366771321248859
1673 0.535375360803637
1677 0.5354406071956006
1681 0.5369602011236446
1687 0.5366355991124081
1692 0.536008243121284
1694 0.5371031606900711
1700 0.5369911290831705
1704 0.5379202177923388
1706 0.5375980156144153
1710 0.5367270354582712
1715 0.5372697651036884
1721 0.5363980674526515
1725 0.536667086778125
1726 0.5359624159103438
1732 0.5366177917512404
1735 0.535933613833728
1739 0.5349702776953906
1745 0.5352865749184367
1746 0.5343257091692523
1753 0.5344824520775597
1757 0.5334206275567842
1758 0.5337724212812164
1765 0.5334346970684042
1766 0.5343533500977201
1771 0.534346816596743
1774 0.5352573484307755
1778 0.5346427749464678
1784 0.5339343471970032
1786 0.5347700037250331
1790 0.5359413036877828
1796 0.535490890650905
1799 0.535865981744396
1804 0.535336321926952
1808 0.5365939587076826
1810 0.5360730191206057
1815 0.5360322889293996
1818 0.5354159660401056
1825 0.5356638063797045
1826 0.5347631683159074
1832 0.5351595366327483
1834 0.5343279412664208
1841 0.5332836618537566
1845 0.5337028252352191
1849 0.5345467969828669
1850 0.5340783290130382
1855 0.5344245457229078
1858 0.5341333002656786
1863 0.5348199672630218
1866 0.5343267675903917
1870 0.5336934999144878
1877 0.5339955649153428
1878 0.5329626092661893
1885 0.5333799831735274
1886 0.5327791833417921
1893 0.5320143915083742
1897 0.5309522475932904
1899 0.5317187251173575
1902 0.5315855378661839
1907 0.5307076824875221
1910 0.5312616056626469
1914 0.5302519896060204
1921 0.5310034697099602
1924 0.5301654350128606
1928 0.530812780662732
1930 0.5307526528561046
1935 0.5301281263275436
1940 0.5308778450642682
1943 0.5303120666136255
1947 0.5311329459474893
1950 0.5303896164880144
1954 0.5306737203231343
1961 0.5302849831199029
1965 0.5306041332887039
1968 0.5300980919558169
1972 0.5303421110362587
1976 0.5310536899258961
1979 0.5302251530266371
1984 0.5307489014963707
1988 0.529542412481407
1992 0.5301939883565929
1994 0.5300150484730269
2001 0.5298998979882966
2003 0.5292278990084137
2009 0.5296426200183296
2010 0.5291141938181463
2016 0.5297490518799648
2018 0.5291845613611651
2023 0.5280787157475535
2029 0.528463928590078
2030 0.5277912893041771
2036 0.5278623764111353
2040 0.5274007526470239
2045 0.5275607451205537
2047 0.5260891376693482


==> iclr2026/data/colm_bs32.dat <==
0 1.2479
3 1.2467030000000001
7 1.2596439700000002
12 1.2651465303000002
14 1.2730640649970002
18 1.27543342434703
21 1.2809840901035596
27 1.2817552492025241
31 1.2838456967104988
33 1.2844062397433937
38 1.2863591773459597
44 1.2841485855725001
46 1.2853140997167751
49 1.2837839587196074
56 1.2800721191324114
57 1.2791923979410873
64 1.2754914739616763
68 1.2743595592220593
69 1.2708549636298387
74 1.2700914139935404
80 1.266287499853605
83 1.264595624855069
88 1.260894668606518
89 1.2591067219204528
93 1.2584056547012483
97 1.2542235981542358
101 1.2513513621726935
106 1.2502338485509665
109 1.246773510065457
114 1.2446827749648024
119 1.2434289472151543
122 1.2394616577430027
126 1.2373970411655726
129 1.234277070753917
135 1.2340973000463777
137 1.2314203270459139
142 1.2300111237754547
147 1.2266260125377002
149 1.2249287524123234
153 1.2214464648882
157 1.220501000239318
164 1.2171269902369248
165 1.2152377203345555
169 1.21189434313121
173 1.210905399699898
180 1.210131345702899
181 1.20682703224587
185 1.2025577619234116
192 1.2012881843041774
193 1.1982723024611355
199 1.197406579436524
201 1.1939305136421587
208 1.194138208505737
210 1.1944848264206798
214 1.191129978156473
219 1.1867036783749083
223 1.1851186415911592
225 1.1843024551752475
230 1.180048430623495
233 1.17720394631726
238 1.1733049068540875
241 1.1718498577855467
247 1.1704743592076912
250 1.1679916156156143
254 1.1674016994594583
258 1.1636586824648636
264 1.1616750956402149
265 1.1584633446838126
269 1.1575017112369745
276 1.1545606941246047
280 1.1531610871833586
282 1.1498254763115252
285 1.1460072215484098
292 1.1469671493329259
294 1.1435914778395966
300 1.1431465630612005
301 1.1401980974305885
307 1.1403121164562826
312 1.1370669952917198
315 1.1356453253388026
320 1.1332268720854144
324 1.1333316033645602
326 1.1307332873309146
332 1.1291099544576055
335 1.1255758549130295
337 1.124674096363899
344 1.12146635540026
346 1.1208666918462573
351 1.1173010249277948
356 1.115903014678517
358 1.1133769845317316
363 1.1124412146864142
369 1.1123848025395502
370 1.1098469545141547
376 1.1063324849690133
380 1.1055371601193231
384 1.10191978851813
388 1.1006925906329488
392 1.0959856647266193
396 1.0940918080793531
398 1.0936258899985596
403 1.0912936310985741
409 1.0868976947875886
411 1.0852047178397128
416 1.0820606706613158
418 1.0827400639547027
422 1.0802996633151556
428 1.078397666682004
430 1.076020690015184
436 1.0757424831150324
439 1.072959058283882
443 1.072086467701043
449 1.0716526030240325
451 1.0687900769937921
454 1.0677511762238543
460 1.0653936644616158
464 1.0660967278169997
467 1.0625917605388298
471 1.0624618429334416
475 1.060219224504107
480 1.0575840322590662
484 1.0570911919364756
489 1.0539872800171108
491 1.0530004072169397
497 1.0535904031447703
498 1.0491734991133226
503 1.0483157641221892
506 1.0456356064809673
512 1.0458072504161577
514 1.042718177911996
520 1.0399289961328761
522 1.0386297061715475
527 1.035552409109832
531 1.0356918850187335
535 1.0328349661685463
541 1.0301396165068608
542 1.029240220341792
549 1.0257328181383742
551 1.0251814899569904
555 1.0220376750574205
560 1.0230942983068463
563 1.0219483553237778
566 1.02213287177054
570 1.0206495430528346
575 1.0198380476223063
580 1.0203626671460833
584 1.0180360404746223
589 1.014976680069876
591 1.0146109132691774
594 1.0145598041364856
598 1.0115492060951206
602 1.0111257140341694
609 1.0086664568938277
613 1.0090887923248895
614 1.0069209044016405
621 1.003411695357624
622 1.0026585784040478
626 0.9998919926200074
631 0.9991530726938074
635 1.0002595419668694
639 0.9984209465472006
643 0.9978897370817287
648 0.9956908397109114
651 0.9949839313138023
655 0.9912040920006643
658 0.9905680510806576
662 0.988194370569851
666 0.9848374268641525
671 0.9844420525955111
677 0.985440632069556
678 0.9839032257488605
685 0.9841371934913719
689 0.9820658215564582
693 0.9822021633408936
696 0.9802641417074847
699 0.9803955002904098
704 0.9781185452875056
707 0.9788003598346305
712 0.9772113562362842
717 0.9746362426739213
721 0.9747998802471821
725 0.9735298814447103
727 0.9740895826302632
732 0.9747366868039605
736 0.971847319935921
741 0.9724458467365618
744 0.9704713882691962
748 0.9676926743865042
753 0.9673857476426392
758 0.9647008901662129
762 0.9650578812645507
765 0.9631953024519052
768 0.9641913494273862
771 0.9625984359331122
777 0.9620314515737811
780 0.9596911370580432
785 0.9595952256874628
787 0.9575622734305882
794 0.9546986506962823
795 0.9558366641893195
802 0.9542652975474262
805 0.9559436445719519
808 0.9540232081262323
814 0.95379997604497
817 0.9508059762845203
819 0.9505529165216752
825 0.9503413873564585
827 0.9483809734828939
831 0.9459321637480649
837 0.9470188421105843
839 0.9461686536894784
844 0.9462969671525836
850 0.9441089974810578
851 0.9441849075062472
855 0.9420360584311847
861 0.9431056978468728
863 0.9417296408684042
870 0.9427463444597202
872 0.940565881015123
876 0.9414582222049718
879 0.939332639982922
883 0.9399153135830928
887 0.9375941604472618
891 0.9379022188427892
897 0.9363301966543613
901 0.9373588946878176
904 0.9352213057409394
907 0.93640009268353
913 0.9347330917566946
916 0.9354897608391276
920 0.9343098632307364
925 0.932889764598429
927 0.9332698669524446
932 0.9344791682829202
937 0.9328193766000911
939 0.9327241828340902
945 0.9298139410057493
950 0.9303458015956918
953 0.9283863435797349
955 0.9285594801439376
962 0.9294588853424982
966 0.9271152964890732
970 0.9270581435241825
972 0.9240245620889407
975 0.9243673164680513
979 0.9215306433033708
985 0.921986336870337
989 0.9224514735016337
992 0.9207699587666173
995 0.9214812591789511
1002 0.9186814465871616
1003 0.9179546321212899
1008 0.918457085800077
1013 0.9149765149420763
1015 0.9164297497926556
1020 0.914769452294729
1025 0.9151987577717816
1029 0.9141927701940638
1032 0.9142118424921231
1038 0.9157437240672018
1043 0.9144292868265299
1044 0.9150069939582646
1049 0.9130579240186819
1053 0.9133523447784951
1056 0.9109268213307102
1063 0.911823553117403
1065 0.909647317586229
1068 0.9073428444103667
1074 0.9081694159662631
1078 0.9058827218066005
1080 0.9062428945885344
1087 0.9072864656426489
1090 0.9048346009862224
1092 0.9050192549763602
1096 0.9060840624265966
1100 0.9048542218023307
1104 0.9053746795843074
1110 0.9073159327884643
1114 0.9055057734605797
1116 0.905602715725974
1123 0.9022216885687142
1124 0.9011234716830271
1128 0.8990292369661967
1135 0.8989269445965348
1139 0.8964746751505694
1142 0.8976299283990637
1145 0.896026629115073
1149 0.8963713628239223
1155 0.897830649195683
1156 0.8962273427037262
1160 0.896892069276689
1164 0.8959771485839221
1170 0.8972893770980828
1174 0.8960334833271019
1176 0.8956871484938308
1183 0.8943312770088925
1184 0.8944879642388035
1191 0.8965780845964155
1192 0.8935223037504514
1198 0.8948380807129469
1200 0.8935396999058175
1207 0.8918133029067593
1209 0.8921371698776916
1215 0.8929387981789147
1217 0.8916594101971257
1221 0.8922358160951543
1227 0.8930084579342028
1228 0.8914913733548607
1235 0.8921974596213121
1239 0.894251485025099
1240 0.893508970174848
1244 0.8909148804730995
1250 0.8909267316683684
1255 0.8915684643516847
1256 0.8905207797081678
1261 0.8875845719110861
1267 0.8876297261919752
1269 0.8862524289300555
1272 0.886344904640755
1279 0.8863684555943474
1281 0.884238771038404
1287 0.88472938332802
1290 0.8824200894947398
1292 0.8835088885997924
1299 0.8816457997137944
1300 0.8814623417166565
1305 0.8801867182994899
1309 0.880221851116495
1314 0.87836463260533
1317 0.8793009862792767
1320 0.880709976416484
1326 0.8791268766523191
1328 0.8807666078857959
1332 0.8788399418069379
1339 0.8794315423888686
1341 0.8780252269649799
1346 0.87879397469533
1349 0.8771930349483767
1354 0.877545104598893
1356 0.8752036535529041
1360 0.875813617017375
1367 0.8771844808472014
1369 0.8761006360387293
1376 0.874146629678342
1377 0.8744141633815586
1384 0.8723100217477431
1386 0.8735419215302657
1390 0.8719895023149631
1394 0.8728726072918135
1400 0.8714528812188953
1402 0.8732923524067063
1406 0.8716124288826392
1411 0.8696463045938129
1413 0.8707288415478747
1420 0.8693535531323959
1424 0.8709690176010719
1427 0.8690743274250612
1432 0.8711085841508106
1433 0.8707144983093025
1439 0.8697073533262095
1442 0.8719812797929474
1445 0.8715814669950179
1451 0.8715086523250677
1455 0.873358565801817
1458 0.8714259801437988
1461 0.8710137203423608
1465 0.8695725831389371
1470 0.8700998573075478
1475 0.8712788587344723
1477 0.8701980701471276
1481 0.8703890894456563
1485 0.8688311985511997
1489 0.8693798865656878
1494 0.8701570877000309
1498 0.8680345168230306
1501 0.8686881716548002
1505 0.8698712899382522
1510 0.8663395770388698
1514 0.8675321812684811
1520 0.8692928594557963
1523 0.8677429308612383
1526 0.868509501552626
1532 0.8708204065370997
1534 0.8697662024717288
1539 0.8701865404470114
1543 0.8690756750425412
1546 0.8708039182921158
1549 0.8694508791091946
1553 0.8714293703181027
1560 0.8724110766149218
1563 0.8710429658487726
1565 0.8722205361902848
1572 0.8709323308283821
1575 0.8718790075200983
1579 0.8690572174448973
1583 0.8712906452704483
1586 0.8706667388177438
1591 0.8715280714295663
1595 0.8695247907152707
1599 0.8704075428081179
1601 0.8686014673800367
1607 0.8667404527062363
1609 0.867314048179174
1613 0.8659279076973823
1620 0.8640126286204084
1624 0.8647805023342042
1626 0.8634016973108621
1632 0.8655096803377536
1636 0.863633583534376
1637 0.8628492476990323
1643 0.8629087552220419
1645 0.8612666676698214
1649 0.8609380009931231
1656 0.8616826209831918
1659 0.8597477947733598
1664 0.8611833168256262
1665 0.8594894836573699
1672 0.8575455888207961
1673 0.8587041329325882
1680 0.8575330916032623
1681 0.8577377606872297
1685 0.8568903830803575
1690 0.857712479249554
1693 0.8565543544570584
1700 0.8575998109124878
1702 0.8560808128033629
1707 0.8564340046753293
1710 0.855352664628576
1715 0.8558971379822903
1718 0.8547511666024674
1725 0.8566226549364427
1726 0.8561564283870783
1731 0.8573988641032075
1735 0.8561328754621754
1738 0.8578565467075536
1744 0.856615981240478
1746 0.8584668214280732
1752 0.8580181532137925
1757 0.8581189716816546
1758 0.857014781964838
1763 0.8554616341451897
1769 0.8563130178037378
1770 0.8545618876257005
1775 0.8550402687494435
1781 0.8537998660619491
1784 0.8547008674013296
1787 0.8540748587273163
1792 0.8521031101400431
1794 0.8521670790386426
1800 0.8529354082482562
1803 0.8513790541657736
1808 0.8528372636241158
1813 0.8551908909878746
1814 0.8544049820779959
1821 0.855815932257216
1824 0.8551247729346437
1828 0.8553905252052972
1833 0.8553146199532442
1834 0.8538234737537118
1838 0.8520612390161747
1842 0.8526096266260129
1846 0.8517335303597529
1851 0.8530161950561553
1854 0.8519260331055938
1858 0.8518767727745378
1865 0.8509750050467924
1868 0.8519952549963244
1872 0.8508183024463611
1874 0.8514561194218975
1879 0.8501335582276784
1883 0.8504302226454016
1887 0.8488349204189476
1893 0.8496625712147581
1895 0.8486049455026105
1900 0.8493038960475844
1904 0.8479858570871086
1907 0.8478059985162375
1911 0.8483489385310751
1916 0.8502094491457644
1920 0.8501603546543067
1922 0.8475547511077637
1928 0.848915203596686
1930 0.8472730515607192
1935 0.8481603210451121
1939 0.845617717834661
1945 0.8463385406563144
1946 0.8444711552497514
1951 0.8426064436972539
1956 0.8430293792602813
1958 0.8414110854676785
1965 0.8420349746130017
1968 0.8429206248668717
1972 0.841483418618203
1975 0.843011584432021
1981 0.8422594685877007
1983 0.8431128739018237
1989 0.8455587451628055
1993 0.8442901577111774
1995 0.8445962561340656
2000 0.846560293572725
2005 0.8453886906369977
2006 0.8463338037306278
2012 0.8442824656933215
2014 0.8461096410363883
2019 0.8452225446260244
2022 0.8460563191797642
2027 0.8478967559879665
2030 0.8472637884280869
2037 0.847944150543806
2038 0.8472417090383679
2043 0.8468562919479842
2047 0.8461767290285044


==> iclr2026/data/colm_main.dat <==
0 0.7099
7 0.7110150000000001
11 0.71036085
22 0.7080432415
31 0.707091809085
37 0.70453089099415
46 0.7027695820842085
50 0.7001008862633664
57 0.6981838774007327
67 0.6950810386267253
76 0.6931562282404581
84 0.6900056659580536
92 0.6884586092984731
97 0.6852430232054885
105 0.6829835929734336
119 0.6799287570436993
121 0.6786414694732622
131 0.6760660547785295
140 0.6741973942307442
148 0.6730174202884367
156 0.6703452460855523
169 0.6677717936246967
171 0.6660970756884498
180 0.6635961049315653
187 0.6624771438822497
196 0.6598953724434272
208 0.6587314187189929
216 0.6557421045318029
220 0.6537506834864848
232 0.6508371766516199
235 0.6493588048851037
246 0.6480452168362526
250 0.64541276466789
264 0.6440406370212112
271 0.642865230650999
276 0.640347578344489
284 0.6390691025610441
290 0.6367994115354337
300 0.6355754174200794
310 0.6330266632458786
317 0.6314283966134198
330 0.6290501126472856
332 0.6277216115208127
346 0.6269563954056045
351 0.6244578314515484
359 0.622786253137033
368 0.6202283906056626
372 0.619087106699606
386 0.6163232356326098
388 0.6153230032762838
395 0.6131417732435209
405 0.6119673555110857
416 0.6094296819559748
422 0.608334385136415
429 0.606063041285051
438 0.6050654108722004
449 0.6045527567634785
453 0.6025252291958437
461 0.6014859769038853
469 0.5993071171348464
480 0.5965370459634979
489 0.5957086755038629
498 0.5933985887488242
501 0.5922356028613359
512 0.5913532468327226
520 0.5892347143643953
528 0.5869783672207514
534 0.5860565835485438
540 0.5840850177130584
553 0.5818801675359279
562 0.5814133658605686
566 0.5796012322019628
578 0.5775532198799431
580 0.5768866876811437
593 0.5748578208043322
603 0.5743272425962889
608 0.5722919701703261
620 0.5719160504686228
621 0.5695438899639366
633 0.5689374510642972
637 0.5670900765536542
649 0.5667731757881176
655 0.5643054440302364
661 0.563363389589934
675 0.5611247556940347
682 0.5606295081370944
692 0.5588592130557234
693 0.5586496209251661
701 0.5567361247159145
715 0.5561797634687553
719 0.5545559658340677
729 0.554275406175727
736 0.5525896521139697
747 0.55194675559283
754 0.5500132880369016
762 0.5491791551565326
769 0.5478443636049672
774 0.5476659199689176
783 0.5457122607692284
794 0.5434861381615361
798 0.5429952767799207
813 0.5407683240121214
818 0.5404466407720002
825 0.5391721743642802
837 0.5384684526206375
838 0.5367637680944312
848 0.5369221304134869
855 0.535477909109352
867 0.5349681300182585
876 0.534650448718076
885 0.5325789442308952
889 0.5321281547885862
902 0.5320978732407003
906 0.5304108945082934
916 0.5302767855632105
925 0.5287780177075784
927 0.5283772375305026
937 0.5268804651551975
950 0.5270156605036455
953 0.5258595038986089
965 0.5240109088596229
968 0.5233277997710267
977 0.5220625217733165
985 0.5215288965555833
991 0.5201186075900275
999 0.5195754215141273
1013 0.518100667298986
1016 0.5180436606259962
1027 0.5169272240197361
1038 0.5171569517795388
1043 0.5158053822617434
1053 0.5155913284391259
1056 0.5140364151547346
1067 0.5142270510031872
1073 0.5126097804931553
1082 0.5123406826882237
1090 0.5107742758613415
1098 0.5109045331027281
1109 0.5093204877717008
1114 0.5090032828939838
1121 0.5077032500650439
1128 0.5058432175643935
1139 0.5055477853887496
1148 0.5040913075348621
1155 0.5040183944595135
1161 0.5024352105149184
1170 0.5025788584097691
1177 0.5011760698256714
1191 0.5013203091274148
1193 0.5001301060361406
1208 0.4986268049757792
1215 0.4990295369260214
1217 0.49778524155676124
1230 0.4980573891411936
1233 0.49731781524978164
1248 0.4958466370972838
1254 0.49577017072631097
1259 0.49484646901904783
1271 0.4949840043288573
1273 0.49378516428556873
1282 0.493485312642713
1289 0.4925424595162859
1303 0.492661034921123
1305 0.4910044245719118
1320 0.4912743803261927
1323 0.49008063652293077
1335 0.48944383015770143
1341 0.48822239185612437
1346 0.48797216793756315
1359 0.48675844625818754
1362 0.4868998617956056
1371 0.4855378631776496
1378 0.4853374845458731
1387 0.4835501097004144
1394 0.48352760860341026
1407 0.48240333251737616
1412 0.4821432991922024
1419 0.4825228662002804
1433 0.4812966375382776
1438 0.4812776711628949
1443 0.48011389445126595
1454 0.4804327555067533
1458 0.4791214279516858
1468 0.47895821367216895
1476 0.47802163153544724
1490 0.4766204152200928
1492 0.4764432110678919
1504 0.474694778957213
1507 0.4756358311676409
1517 0.4746554728559645
1530 0.47516991812740483
1533 0.4739972189461308
1540 0.47403524675666947
1549 0.47290089428910276
1555 0.4735458853462117
1563 0.4729244264927496
1575 0.47339018222782214
1579 0.4722352804055439
1587 0.4722909276014885
1600 0.4708750183254736
1608 0.4708782681422189
1618 0.4698864854607967
1621 0.46992762060618876
1632 0.4716563444001269
1636 0.4706377809561256
1646 0.47080040314656435
1653 0.4698863991150987
1666 0.4700825351239477
1672 0.4689117097727082
1678 0.46909759267498113
1691 0.46803861674823133
1694 0.468333230580749
1703 0.4669828982749415
1712 0.46744706929219204
1716 0.4669985985992701
1731 0.4674726126132774
1732 0.4666538864871446
1746 0.46678634762227317
1750 0.46580848414605047
1757 0.46581439930458995
1770 0.464955255311544
1773 0.4658157027584286
1781 0.4652575457308443
1796 0.4640629702735359
1802 0.4642523405708005
1805 0.46345281716509246
1813 0.46345028899344154
1827 0.4624307861035071
1829 0.462257478242472
1841 0.4609789034600473
1847 0.46111311442544684
1860 0.46149298328119237
1861 0.46039605344838047
1871 0.46055609291389665
1879 0.4597735319847577
1885 0.4600227966649101
1898 0.458955568698261
1903 0.4586090130112784
1916 0.4590269228811656
1920 0.4583276536523539
1928 0.4587023771158304
1939 0.45705135334467206
1945 0.4568238398112253
1952 0.45537960141311307
1963 0.45579680539898193
1967 0.4553338373449921
1977 0.4555594989715422
1988 0.45449990398182677
1990 0.4546629049420085
1998 0.4535502758925884
2006 0.4533957731336625
2020 0.4537618154023259
2026 0.45281419724830263
2034 0.4515980552758196
2038 0.4518480747230614
2047 0.45144659397583076


==> iclr2026/data/colm_pret.dat <==
0 4.44248
47 4.43994282
214 4.4393048647999995
393 4.435331686152
479 4.43420422529048
640 4.429895600037575
793 4.4288493040371995
953 4.423703395996827
1085 4.421289158036859
1274 4.41578440645649
1358 4.413028622391925
1528 4.407224326168006
1715 4.4040171429063255
1824 4.397279734477261
1955 4.393659491132489
2108 4.387473726221164
2338 4.383680748958952
2417 4.377175513469362
2636 4.373206340334669
2715 4.366208783931322
2863 4.361875856092009
3069 4.354639907531089
3187 4.3506599634557785
3315 4.34319636682122
3487 4.338534728153008
3677 4.331071898871477
3801 4.326260885882762
3947 4.318929402023935
4203 4.314479756003696
4239 4.306777022443658
4402 4.301651714219221
4544 4.292995813077029
4679 4.287752808946259
4831 4.279932467856796
5045 4.274921026178228
5114 4.267540185916445
5290 4.26251117105728
5415 4.2547880053467075
5590 4.24954361329324
5757 4.241710660160308
5909 4.2364758795587045
6146 4.227648750763117
6189 4.222352096255486
6389 4.213931060292931
6482 4.208514845690002
6725 4.200332883233101
6791 4.19524025440077
6979 4.187062828856762
7111 4.181855942568195
7341 4.173476283142513
7371 4.168233622311088
7518 4.160603493087977
7692 4.155814844157097
7862 4.147830351715525
8021 4.14271017819837
8140 4.134616468416387
8271 4.1293242877322225
8550 4.1210749058549005
8573 4.115593571796351
8818 4.107891282078388
8875 4.102466876257604
9080 4.0949589054950275
9224 4.090033503440077
9327 4.082641138405676
9561 4.0777402890216194
9667 4.069841614131403
9781 4.064871537990089
9969 4.057178657610188
10076 4.052321431034086
10249 4.0451266137237445
10382 4.040165514586507
10533 4.032202297440642
10726 4.026959050466235
10869 4.018838185961573
11015 4.013494724101958
11128 4.005689934860938
11291 4.000607722512329
11457 3.9930513752872057
11606 3.9879056555343335
11804 3.97968225197899
11908 3.9743526294592
12128 3.966503167164608
12312 3.962137225492962
12344 3.9546978652380322
12521 3.949637046585652
12635 3.9417845741197954
12872 3.9375474183785975
12983 3.930128033194811
13157 3.925502865862863
13245 3.9185494702042343
13464 3.914079605502192
13557 3.90703678844717
13695 3.902498001562698
13848 3.895104746547071
13994 3.8907012710816007
14159 3.8830467383707847
14293 3.878510417987077
14497 3.871205160807206
14652 3.866834179199134
14845 3.8595940954071426
14929 3.855669464453071
15058 3.8487269698085402
15208 3.8447452461104548
15383 3.83806435364935
15526 3.8341153031128563
15653 3.827445670081728
15890 3.8238265053809104
15952 3.816890878327101
16186 3.8131521925438303
16254 3.806568116618392
16403 3.802746867452208
16628 3.7961201627776857
16720 3.791687279149909
16919 3.78467139535841
16997 3.780838093404826
17165 3.7738736064707776
17366 3.7700691914060696
17451 3.7635344094920087
17606 3.7594977193970887
17814 3.7529047942031175
17950 3.7489796462610863
18050 3.7426936227984755
18296 3.7391592395704905
18386 3.7325057811747855
18508 3.7284924643630375
18669 3.722120978719407
18796 3.718665558932213
18946 3.713698392342891


==> iclr2026/data/colm_zeph.dat <==
0 1.9615
6 1.964015
10 1.96056685
18 1.9523071815
32 1.9438771096849998
33 1.9337603385881499
46 1.9245707352022685
55 1.912228027850246
57 1.9030297475717435
67 1.891280450096026
75 1.8828266455950657
84 1.869678379139115
90 1.8603055953477239
98 1.8489675393942466
107 1.8370198640003041
120 1.828083665360301
123 1.816747828706698
135 1.808050350419631
137 1.7959598469154345
150 1.7841672484462803
161 1.7766015759618174
162 1.7654825602021993
172 1.7560877346001773
180 1.7446328572541754
191 1.7344955286816337
199 1.7260075733948173
204 1.7151644976608689
215 1.7064708526842602
218 1.6950751441574174
233 1.6859533927158434
235 1.675018858788685
247 1.667707670200798
250 1.65668859349879
260 1.6487307075638022
266 1.6424864004881643
275 1.6318595364832826
286 1.62370194111845
294 1.6128679217072655
305 1.6047812424901928
311 1.5947824300652909
317 1.588798605764638
327 1.5779746197069915
331 1.5696248735099216
339 1.5591406247748223
354 1.552944218527074
360 1.5432187763418033
366 1.5364805885783852
373 1.5265427826926015
382 1.5203913548656756
390 1.5107254413170188
398 1.5035771869038486
404 1.49389541503481
412 1.486194460884462
423 1.4800195162756173
427 1.4705713211128613
436 1.4640596079017327
444 1.4547050118227154
457 1.4482379617044883
464 1.4428835820874435
470 1.433407746266569
482 1.4265816688039035
485 1.4176018521158644
492 1.4111018335947059
502 1.4024298152587589
515 1.3959665171061713
517 1.3872778519351097
528 1.3780880734157586
539 1.374067192681601
541 1.365797520754785
552 1.3595935455472372
556 1.3506586100917648
564 1.3452750239908473
572 1.336688273750939
585 1.3323323910134297
589 1.3236730671032955
598 1.3176453364322624
612 1.3094308830679398
613 1.3061275742372604
626 1.2977982984948877
633 1.293487315509939
640 1.2860934423548396
648 1.2809705079312912
655 1.2725558028519781
664 1.2667422448234584
669 1.2587828223752238
683 1.2550789941514715
686 1.2478902042099569
693 1.2446723021678572
703 1.2368485791461787
716 1.2338920933547168
717 1.2270431724211697
727 1.222902740696958
736 1.2149797132899882
745 1.2110739161570883
756 1.2039391769955174
762 1.2007327852255623
766 1.1942674573733065
774 1.1900867827995736
787 1.1828179149715778
795 1.1805037358218622
799 1.1733706984636436
811 1.1659469914790073
818 1.1625295215642173
823 1.1560312263485752
830 1.1518659140850895
840 1.1452622549442386
847 1.1431186323947962
855 1.1365484460708482
865 1.1320849616101396
872 1.125289111994038
880 1.1218982208740977
894 1.1156062386653567
902 1.1138321762787031
903 1.1078948545159162
914 1.104623905970757
920 1.0980316669110495
927 1.095092350241939
941 1.0889394267395196
944 1.0861380324721246
957 1.0836516521474033
959 1.0778891356259293
970 1.07475724426967
976 1.0686456718269735
987 1.0655422151087035
991 1.0595497929576165
1004 1.0533462950280403
1008 1.05021083207776
1016 1.0451047237569822
1028 1.0422756765194123
1034 1.0370559197542182
1045 1.033727360556676
1049 1.0280870869511092
1058 1.0248172160815983
1064 1.0192430439207822
1078 1.0134336134815745
1083 1.0138822773467586
1090 1.008524454573291
1096 1.006555210027558
1105 1.0021616579272825
1116 0.9993730413480097
1123 0.9936583109345297
1135 0.9917237278251844
1137 0.9866034905469325
1146 0.9851994556414632
1153 0.9803304610850485
1160 0.979444156474198
1168 0.9743527149094561
1180 0.9716471877603615
1191 0.9710057158827579
1193 0.9658816587239303
1202 0.9634218421366909
1209 0.958414623715324
1217 0.9562284774781709
1228 0.9515701927033892
1237 0.9491554907763553
1247 0.9440769358685918
1255 0.9412011665099059
1264 0.9365201548448069
1266 0.9338249532963587
1273 0.9315597037633951
1281 0.9264871067257612
1295 0.9256592356585036
1298 0.9271336433019186
1308 0.9223493068688995
1316 0.9214698138002105
1326 0.9165031156622084
1335 0.9153070845055864
1340 0.9105260136605305
1348 0.9088987535239252
1355 0.904584765988686
1363 0.9032499183287991
1371 0.8985444191455111
1382 0.898097974954056
1387 0.8937679952045153
1394 0.8940313152524701
1402 0.8908670020999454
1415 0.886535332078946
1422 0.8861089787581565
1426 0.8816338889705749
1435 0.8800625500808691
1446 0.8757439245800603
1455 0.8742044853342597
1459 0.870074440480917
1467 0.8684896960761078
1480 0.8642067991153467
1483 0.8637857311241932
1498 0.8595228738129513
1502 0.8576606450748218
1509 0.8576090386240736
1519 0.8532699482378329
1530 0.8525972487554545
1535 0.8483522762678999
1540 0.8478267535052209
1549 0.8432684859701687
1557 0.841790801110467
1568 0.8418808930993623
1572 0.8383140841683686
1583 0.8411739433266849
1587 0.837870203893418
1600 0.8334125018544838
1606 0.832245376835939
1612 0.8289839230675796
1620 0.8284340838369038
1628 0.8243607429985347
1638 0.8252161355685493
1647 0.8210849742128639
1654 0.8195851244707353
1666 0.8212032732260279
1669 0.8169462404937677
1680 0.8167807780888301
1688 0.8130479703079417
1693 0.8137114906048623
1702 0.8105863756988136
1708 0.8105155119418255
1718 0.8067313568224073
1725 0.8065240432541831
1736 0.8026528028216413
1746 0.8024092747934248
1750 0.7987471820454906
1761 0.7994027102250356
1770 0.7956806831227853
1775 0.7957078762915574
1781 0.7920667975286417
1796 0.7880671295533552
1798 0.7870704582578216
1809 0.7836357536752434
1813 0.7827653961384909
1826 0.779363742177106
1833 0.780270104755335
1842 0.7760774037077817
1849 0.7756206296707038
1853 0.7721824233739968
1861 0.7719345991402567
1869 0.7686432531488542
1881 0.7684158206173656
1885 0.7650936624111919
1897 0.7647807257870799
1905 0.7613469185292091
1911 0.760396449343917
1925 0.7610274848504779
1929 0.7575922100019732
1934 0.7564852879019534
1946 0.7567194350229338
1951 0.7537812406727045
1963 0.7544224282659775
1967 0.7517652039833177
1975 0.7516135519434844
1982 0.7483914164240496
1990 0.7490745022598091
2002 0.7507157572372111
2006 0.747968599664839
2018 0.7471239136681905
2028 0.7440806745315086
2031 0.7435708677861935
2040 0.7406251591083316
2047 0.7389689075172483


==> iclr2026/data/full_colm.dat <==
0 0.6865
1 0.685487
6 0.68824513
9 0.6908016787
15 0.691188661913
18 0.69178177529387
22 0.6907439575409312
26 0.6906705179655219
32 0.6893048127858667
34 0.6886047646580081
37 0.686988717011428
44 0.6852028298413138
46 0.6851488015429006
49 0.6838633135274715
53 0.6831386803921967
60 0.6813742935882748
63 0.6805415506523921
67 0.6785581351458682
71 0.6766955537944095
76 0.6763365982564653
77 0.6749942322739007
84 0.6724552899511616
86 0.67175073705165
89 0.6698672296811335
93 0.6690875573843222
97 0.6670886818104791
104 0.6650567949923742
105 0.6638182270424504
109 0.6618810447720258
114 0.6610572343243055
118 0.6592086619810625
121 0.659169575361252
125 0.6577188796076394
129 0.656905690811563
134 0.6553786339034474
140 0.654455847564413
141 0.6525662890887688
148 0.653185626197881
150 0.6512697699359021
154 0.6508950722365431
159 0.6496021215141776
164 0.6473861002990358
166 0.6461362392960454
171 0.6455698769030849
176 0.643948178134054
177 0.6433486963527134
181 0.6419802093891862
187 0.6420094072952944
189 0.6401353132223415
196 0.6393019600901181
200 0.6375189404892169
201 0.6366877510843247
207 0.6348108735734814
209 0.6350297648377466
216 0.6327304671893692
220 0.6322571625174755
222 0.6307485908923007
227 0.6304641049833777
232 0.628496463933544
234 0.6279424992942085
238 0.6265750743012665
243 0.6259783235582538
247 0.6254735403226712
250 0.6236008049194445
255 0.6235087968702501
257 0.6222797089015475
262 0.621683911812532
265 0.6202700726944067
271 0.6206393719674627
273 0.619367978247788
277 0.6194312984653101
281 0.617928985480657
286 0.6172096956258505
289 0.616706598669592
294 0.6152545326828961
300 0.6149189873560671
301 0.6134177974825064
307 0.6135126195076813
310 0.6121614933126045
316 0.6109908783794785
317 0.6109919695956837
321 0.6098740498997268
328 0.6099133094007295
330 0.6081771763067222
334 0.6074914045436549
339 0.6060484904982183
344 0.604774005593236
346 0.6055802655373037
351 0.6044014628819306
355 0.6027774482531113
360 0.6024246737705802
362 0.6008134270328743
368 0.5992682927625456
372 0.5991146098349202
377 0.597571463736571
379 0.5972947490992053
383 0.5964698016082133
386 0.5944171035921312
391 0.5942739325562099
394 0.5930981932306477
398 0.5927252112983412
402 0.5915249591853579
407 0.5912217095935042
411 0.5898044924975692
416 0.5882164475725935
418 0.5883862830968675
422 0.5886364202658988
429 0.5871960560632398
431 0.5870050955026074
434 0.5860880445475812
438 0.5860221641021054
443 0.5861779424610843
447 0.5848611630364735
452 0.5845205514061087
457 0.5831393458920476
461 0.5833639524331271
463 0.5818653129087958
468 0.5817016597797079
470 0.5802866431819108
477 0.5802187767500917
480 0.5781955889825907
484 0.5782126330927648
489 0.5781665067618371
491 0.5763028416942187
494 0.5758928132772766
501 0.5767258851445038
502 0.5755746262930588
507 0.5744828800301282
512 0.5748280512298269
516 0.5737727707175286
518 0.5734640430103534
522 0.5721454025802498
529 0.5720049485544473
533 0.5712788990689028
534 0.5712661100782138
541 0.5695734489774317
544 0.5697567144876573
546 0.5687291473427807
553 0.5672938558693529
554 0.5664789173106594
558 0.5665331281375527
563 0.5652027968561771
567 0.5652597688876153
570 0.5643961711987392
575 0.5645072094867517
578 0.5632861373918842
585 0.5640672760179654
586 0.5636186032577857
593 0.5622454172252078
594 0.5620299630529558
601 0.5607286634224262
602 0.561230376788202
608 0.56016707302032
610 0.5602244022901167
616 0.5596331582672155
620 0.5600768266845434
622 0.558939058417698
628 0.5590076678335211
631 0.5580415911551858
636 0.557953175243634
638 0.5583626434911977
644 0.5569050170562857
649 0.5578589668857228
650 0.5572873772168655
655 0.5551645034446968
659 0.5554338584102498
665 0.5543165198261474
668 0.5542463546278859
672 0.553400891081607
676 0.5534848821707908
681 0.5525960333490829
686 0.5528000730155921
688 0.5523540722854362
693 0.5531655315625819
697 0.552621876246956
699 0.5525596574844864
705 0.5515560609096416
707 0.5519975003005452
712 0.5509065252975397
715 0.5510454600445642
719 0.5501190054441186
725 0.5489998153896775
727 0.5491038172357807
733 0.5494287790634229
736 0.5480554912727887
741 0.5478649363600608
744 0.5479692869964602
748 0.5467085941264955
753 0.5468855081852305
757 0.5460986531033781
760 0.5460656665723443
763 0.5449820099066208
767 0.5448501898075546
774 0.5449546879094791
778 0.5436181410303843
780 0.5432979596200804
783 0.5420949800238796
789 0.5416970302236408
794 0.5398000599214043
795 0.5399750593221904
799 0.5391003087289684
803 0.5391813056416788
807 0.538288492585262
813 0.5367246076594094
818 0.5373323615828153
820 0.536378037966987
824 0.5366842575873171
827 0.5359964150114439
834 0.5355524508613295
838 0.5346169263527162
839 0.5343297570891891
843 0.5350274595182971
848 0.5357311849231141
851 0.535143873073883
858 0.5358604343431441
859 0.5352718299997127
864 0.5338951116997155
867 0.5339491605827184
874 0.5333126689768912
876 0.5336975422871223
879 0.5323195668642511
883 0.5327783711956086
888 0.5323825874836525
892 0.531490761608816
896 0.5318698539927278
902 0.5324001554528005
904 0.5315921538982724
907 0.5320102323592897
913 0.5310121300356968
916 0.5317870087353398
920 0.5314581386479864
926 0.5305295572615065
927 0.5304832616888915
933 0.5301134290720025
935 0.5302792947812826
942 0.5297005018334696
943 0.5282904968151348
950 0.5296165918469835
953 0.5287214259285137
955 0.5289432116692285
962 0.5289877795525362
965 0.5276299017570109
970 0.5279096027394408
972 0.5263945067120464
975 0.5256955616449259
981 0.5260126060284767
984 0.5250114799681919
989 0.52506036516851
994 0.5241567615168249
995 0.5246921939016567
1002 0.5234212719626401
1006 0.5231780592430136
1007 0.5223582786505835
1013 0.5212366958640777
1016 0.5214523289054369
1021 0.5204218056163825
1025 0.5210535875602187
1029 0.5206470516846166
1033 0.5207835811677703
1038 0.5217337453560926
1041 0.5212734079025317
1046 0.5212176738235064
1049 0.5194534970852713
1053 0.5203359621144186
1056 0.5189376024932744
1062 0.5196292264683416
1064 0.5186299342036582
1070 0.5187026348616216
1073 0.5177956085130053
1078 0.5167456524278753
1083 0.5176181959035966
1084 0.5169710139445606
1088 0.516168303805115
1092 0.5165796207670639
1098 0.5171988245593933
1102 0.5165138363137993
1106 0.5173596979506613
1109 0.5166971009711547
1112 0.5166331299614432
1116 0.5167587986618287
1121 0.5158722106752104
1124 0.5160874885684583
1128 0.5146946136827737
1133 0.5147156675459459
1138 0.5140185108704863
1143 0.5146813257617815
1145 0.5140675125041637
1148 0.512968837379122
1155 0.5135561490053308
1156 0.5133915875152774
1161 0.5122866716401245
1164 0.5127098049237233
1170 0.513516706874486
1174 0.5126465398057412
1179 0.5128990744076838
1183 0.512273083663607
1186 0.512486352826971
1190 0.5114824892987013
1195 0.5119146644057143
1199 0.5106035177616572
1201 0.5103564825840406
1207 0.5090279177582002
1211 0.5097306385806183
1212 0.5088943321948121
1216 0.5090123888728639
1220 0.5084492649841352
1226 0.5083337723342939
1228 0.507463434610951
1232 0.5077108002648415
1237 0.5071646922621931
1241 0.5071870453395712
1246 0.5076511748861754
1248 0.5065636631373136
1252 0.5066690265059405
1259 0.506160336240881
1261 0.5064247328784722
1264 0.5055854855496875
1268 0.5057956306941906
1275 0.5066286743872487
1277 0.5058113876433762
1282 0.5059612737669424
1284 0.5054476610292731
1289 0.5044581844189803
1292 0.5043966025747905
1298 0.5049306365490426
1303 0.5056753301835522
1305 0.5048165768817167
1311 0.5050284111128995
1312 0.5040191270017705
1316 0.5042689357317528
1320 0.5053652463744353
1326 0.504648593910691
1329 0.505055107971584
1333 0.5040435568918682
1337 0.5037351213229495
1340 0.50315577010972
1346 0.5035822124086228
1349 0.5029853902845366
1354 0.5030905363816912
1356 0.5021266310178744
1362 0.5026033647076956
1365 0.5033353310606187
1369 0.5019069777500125
1375 0.5021539079725124
1378 0.5029163688927872
1384 0.5014752052038594
1386 0.5022614531518207
1390 0.5011778386203025
1394 0.5015760602340995
1397 0.5011522996317586
1403 0.501398776635441
1407 0.5003967888690866
1409 0.5001748209803957
1415 0.49947907277059167
1418 0.49982328204288573
1423 0.49916504922245686
1425 0.4997543987302323
1429 0.49952685474292996
1433 0.49855258619550064
1438 0.4989890603335456
1443 0.4979971697302102
1445 0.49779519803290806
1452 0.498165246052579
1454 0.4986235935920532
1458 0.4976803576561327
1461 0.4973935540795714
1466 0.4979546185387757
1469 0.49707707235338794
1473 0.49763630162985406
1477 0.4970949386135555
1481 0.49726498922741996
1487 0.49594633933514576
1489 0.4958118759417943
1495 0.4962087571823764
1498 0.4951936696105526
1501 0.49565573291444703
1507 0.4971611755853026
1510 0.49640756382944956
1514 0.4968184881911551
1517 0.4960303033092436
1521 0.49619500027615115
1525 0.49552905027338967
1530 0.49649075977065577
1533 0.4954748521729492
1540 0.49613710365121966
1541 0.4948167326147075
1545 0.49554256528856044
1549 0.49424013963567487
1555 0.49568073823931813
1557 0.49493393085692494
1562 0.49582159154835564
1567 0.49658237563287205
1569 0.49600055187654335
1575 0.4971025463577779
1579 0.4959735208942001
1583 0.4976057856852581
1586 0.49600672782840555
1589 0.4964546605501215
1593 0.4973361139446203
1600 0.4962317528051741
1604 0.49609543527712235
1605 0.4946914809243511
1609 0.4950135661151076
1614 0.49528043045395653
1618 0.49431062614941695
1621 0.49457951988792276
1628 0.49407972468904354
1632 0.4954319274421531
1635 0.49419760816773156
1637 0.4943696320860542
1642 0.4933259357651937
1646 0.49363567640754175
1651 0.4928573196434663
1654 0.4929517464470316
1660 0.49216322898256126
1661 0.4924105966927356
1667 0.49139849072580827
1670 0.49243750581855017
1673 0.4924521307603647
1680 0.4926836094527611
1682 0.49179077335823346
1685 0.4917258656246511
1690 0.49278360696840456
1695 0.4921677708987205
1697 0.49258309318973326
1703 0.4915722622578359
1708 0.4919875396352575
1711 0.49089066423890493
1715 0.49123675759651586
1719 0.49086139002055074
1725 0.4915397761203452
1726 0.4911063783591417
1731 0.49189631457555033
1735 0.4911993514297948
1738 0.4921063579154969
1744 0.49119929433634196
1746 0.49205330139297854
1750 0.49121976837904874
1756 0.4921035706952583
1758 0.4916995349883057
1764 0.49113153963842265
1767 0.4918002242420384
1773 0.49320922199961803
1774 0.4926181297796218
1779 0.4926159484818256
1782 0.49176578899700735
1786 0.4923291311070373
1793 0.4915778397959669
1794 0.49179806139800725
1801 0.4909580807840272
1802 0.49224749997618694
1809 0.49141502497642503
1810 0.49127687472666076
1816 0.49193110597939416
1819 0.49081479491960023
1822 0.4909956469704042
1827 0.49000069050070016
1832 0.4900286835956931
1834 0.4894873967597362
1841 0.48805252279213884
1843 0.48800099756421744
1849 0.48769198758857524
1851 0.48825406771268953
1856 0.4890525270355626
1858 0.48846000176520704
1865 0.48792240174755497
1868 0.48878717773007946
1872 0.48818330595277865
1876 0.48846347289325087
1879 0.48727183816431835
1882 0.4870641197826751
1889 0.48720347858484836
1890 0.4868774437989999
1894 0.4859086693610099
1900 0.4858975826673998
1904 0.4843806068407258
1906 0.4841228007723185
1910 0.4828365727645953
1916 0.48343720703694937
1921 0.48283283496657986
1922 0.4818855066169141
1928 0.482250651550745
1931 0.4808801450352375
1935 0.48181334358488515
1939 0.4802272101490363
1945 0.4801149380475459
1949 0.4792947886670704
1952 0.4780888407803997
1955 0.47804795237259573
1961 0.47707147284886975
1963 0.47763875812038104
1967 0.4772533705391772
1973 0.47658383683378547
1975 0.4767909984654476
1981 0.4759480884807931
1985 0.4757276075959852
1988 0.4747243315200253
1990 0.475980088204825
1994 0.47465028732277675
2000 0.475567784449549
2005 0.4745931066050535
2006 0.47467117553900295
2012 0.4736544637836129
2014 0.4734599191457768
2020 0.474060319954319
2023 0.4733747167547758
2029 0.47353996958722805
2030 0.4724015698913558
2035 0.4723975541924422
2038 0.4726595786505178
2045 0.4717569828640126
2047 0.47118841303537246


==> iclr2026/data/full_gradnorm.dat <==
0 0.7485
2 0.7502230000000001
5 0.75061077
9 0.7523676623
14 0.7532589856769999
17 0.7511273958202299
22 0.7476551218620276
26 0.7466015706434074
30 0.7439145549369732
36 0.7421344093876034
37 0.7389170652937274
44 0.73565789464079
45 0.733192315694382
50 0.7296463925374381
53 0.7270319286120637
57 0.725629609325943
62 0.7221293132326836
66 0.7199880201003567
72 0.716396139899353
73 0.7138241785003595
77 0.710666936715356
82 0.7084402673482024
85 0.7050648646747204
91 0.7026262160279731
96 0.7007929538676935
97 0.6970880243290165
104 0.6936311440857263
105 0.6916098326448691
110 0.6882467343184204
116 0.6859122669752362
117 0.6826261443054839
121 0.680765882862429
127 0.6776522240338047
132 0.6742107017934665
136 0.6720575947755318
137 0.6690380188277765
141 0.6659186386394987
148 0.6649624522531038
152 0.6615498277305728
154 0.659772329453267
159 0.6563316061587343
161 0.654366290097147
165 0.6515796271961755
172 0.6493418309242137
175 0.6462524126149716
178 0.6448758884888219
181 0.6418661296039336
188 0.6384184683078943
192 0.6370912836248153
193 0.6344553707885672
197 0.6315678170806815
201 0.6300691389098747
207 0.6268944475207759
212 0.6255945030455682
214 0.6227565580151125
220 0.6209749924349613
221 0.6184992425106117
227 0.6172582500855055
229 0.6147686675846504
234 0.6131899809088039
240 0.6106050810997159
241 0.6086110302887188
246 0.6073199199858316
250 0.6050327207859733
255 0.6039513935781136
257 0.6015608796423324
261 0.599868270845909
266 0.5971045881374499
271 0.5963955422560754
274 0.5941455868335146
277 0.5927291309651794
281 0.5902848396555277
288 0.5888369912589724
289 0.5861196213463827
294 0.5845634251329189
298 0.5822507908815897
303 0.5805852829727738
307 0.579868430143046
312 0.5775017458416155
315 0.5750837283831994
317 0.5736868910993674
321 0.5712060221883738
328 0.57009096196649
330 0.5672280523468252
333 0.5652337718233569
341 0.5642454341051233
344 0.562151979764072
349 0.5607794599664313
350 0.558924665366767
356 0.5567004187130993
359 0.5552934145259684
362 0.5530984803807086
367 0.5507924955769016
373 0.5503885706211326
376 0.5483586849149212
379 0.547472098065772
384 0.5452043770851143
388 0.5444043333142631
390 0.5426802899811204
394 0.5406604870813092
398 0.5395718822104961
402 0.5371151633883912
407 0.5360480117545072
410 0.5335335316369622
415 0.5323371963205925
420 0.5309038243573865
423 0.5299067861138126
429 0.5280847182526744
430 0.5271828710701477
436 0.5251080423594462
438 0.5241569619358517
443 0.5234163923164932
449 0.5228142283933283
450 0.5208100861093949
456 0.520047985248301
458 0.518617505395818
462 0.5178793303418598
469 0.5158235370384412
473 0.5152163016680568
474 0.5134871386513762
481 0.5127192672648624
484 0.5112130745922138
488 0.5105269438462917
491 0.5082526744078288
494 0.5077971476637506
501 0.5079251761871132
502 0.506167924425242
509 0.5051572451809897
512 0.5048386727291798
514 0.503628286001888
520 0.5017700031418691
523 0.5010673031104504
528 0.4992576300793459
530 0.49885505377855244
535 0.49705650324076694
539 0.49660093820835927
544 0.4964499288262757
546 0.4949384295380129
551 0.4931350452426328
554 0.49217969479020646
561 0.4907238978423044
562 0.49073465886388135
568 0.4896943122752425
572 0.48906236915249013
577 0.4887387454609652
579 0.48684735800635554
585 0.485896884426292
588 0.4838899155820291
592 0.48366001642620876
594 0.4841794162619467
598 0.48256962209932724
604 0.482353925878334
607 0.4813453866195506
611 0.48127993275335507
615 0.4812771334258215
618 0.4802003620915633
624 0.4781713584706477
626 0.4759756448859412
633 0.4751768884370818
634 0.47383811955271093
638 0.4743867383571838
643 0.47307087097361195
649 0.4728721622638758
650 0.471953440641237
655 0.47025790623482466
659 0.4699723271724764
665 0.46788460390075165
667 0.4673977578617441
672 0.46683478028312664
675 0.46530643248029535
680 0.4648493681554924
684 0.46370687447393744
687 0.46298080572919803
692 0.46151099767190606
695 0.461205887695187
700 0.4597228288182351
703 0.45910460053005275
707 0.45900055452475225
714 0.45729354897950475
717 0.4569696134897097
719 0.4553429173548126
725 0.45394748818126446
728 0.4537620132994518
734 0.4528693931664573
735 0.45232769923479277
739 0.4511164222424448
744 0.45112725802002035
749 0.4497139854398201
752 0.4493388455854219
758 0.4482254571295677
762 0.448035202558272
764 0.4467668505326893
768 0.44690618202736243
774 0.4470471202070888
778 0.4459566490050179
781 0.4457990825149677
783 0.444288091689818
789 0.4437822107729198
793 0.4425313886651906
795 0.4427760747785387
800 0.4419463140307533
803 0.44174485089044574
807 0.44074140238154125
812 0.44059098835772587
817 0.43900607847414863
822 0.43973301768940715
823 0.43919968751251304
830 0.4388206906373879
831 0.437830483731014
837 0.43820917889370387
840 0.4369510871047668
843 0.43717257623371913
847 0.4363828504713819
852 0.43621302196666806
855 0.4351638917470014
859 0.4342692528295313
863 0.433116560301236
870 0.43311139469822363
871 0.43255328075124144
875 0.43173974794372905
880 0.4315923504642918
885 0.43014942695964886
887 0.4297809326900524
891 0.43001512336315184
897 0.4285249721295203
902 0.4292647224082251
904 0.4283550751841429
908 0.42873352443230145
912 0.42772418918797844
918 0.42765294729609865
922 0.4260274178231377
923 0.4261441436449063
928 0.4250787022084572
933 0.4239699151863726
935 0.42387421603450887
942 0.42278547387416376
944 0.4223776191354221
950 0.4228628429440679
951 0.42143521451462723
955 0.42089186236948095
961 0.42076094374578615
965 0.4195853343083283
967 0.41925948096524496
972 0.4179538861555925
976 0.4165703472940366
980 0.4163196438210962
986 0.41491644738288525
989 0.4147792829090564
993 0.4136534900799659
995 0.4135929551791662
1002 0.41218002562737455
1006 0.4109222253711008
1010 0.41064400311738974
1012 0.40954256308621584
1016 0.40966713745535366
1020 0.4087744660808001
1026 0.40894272141999205
1030 0.40834629420579216
1032 0.40820683126373425
1038 0.4082307629510969
1043 0.40705945532158594
1046 0.4074288607683701
1049 0.4062025721606864
1053 0.40618254643907953
1056 0.4053747209746887
1063 0.4058539737649418
1064 0.4053314340272924
1069 0.40551411968701945
1073 0.4046949784901493
1079 0.4054590287052478
1081 0.4049944384181953
1085 0.4056264940340134
1088 0.4047432290936733
1095 0.40394179680273656
1096 0.4041533788347092
1100 0.4032778450463621
1104 0.4037670665958985
1108 0.4032043959299395
1115 0.4032533519706401
1117 0.40373881845093373
1122 0.4026824302664244
1124 0.40367260596376014
1128 0.4026698799041225
1135 0.4026251811050813
1138 0.40111092929403047
1141 0.40148882000109015
1146 0.40106193180107924
1150 0.4014053124830685
1152 0.40018925935823785
1156 0.3997993667646555
1161 0.39909737309700893
1166 0.3995123993660389
1169 0.3986422753723785
1172 0.3986648526186547
1177 0.3975772040924681
1181 0.3978714320515434
1185 0.39717771773102795
1191 0.39729694055371767
1192 0.39671197114818046
1198 0.3970768514366987
1201 0.3963470829223317
1204 0.39650861209310834
1211 0.3971915259721772
1212 0.39622161071245543
1219 0.39476839460533086
1220 0.39398471065927754
1225 0.39454986355268473
1228 0.3937353649171579
1235 0.3942990112679863
1237 0.39363202115530643
1240 0.3942067009437534
1246 0.3950106339343158
1248 0.3936725275949726
1252 0.3942108023190229
1259 0.3938136942958327
1261 0.3945305573528744
1266 0.39293825177934566
1269 0.3921038692615522
1275 0.3907688305689367
1278 0.3906981422632473
1281 0.3897251608406148
1284 0.38945890923220866
1290 0.38981132013988656
1295 0.3902912069384877
1299 0.3894542948691028
1302 0.3903777519204118
1305 0.38951597440120767
1311 0.3899918146571956
1312 0.38928489651062365
1319 0.3886830475455174
1320 0.38938121707006224
1327 0.3890744048993616
1329 0.390255660850368
1333 0.3894791042418643
1337 0.3899453131994457
1341 0.38938986006745124
1347 0.3899719614667767
1349 0.3894812418521089
1353 0.38858342943358787
1356 0.38852659513925203
1363 0.3873603291878595
1365 0.38722872589598095
1369 0.38568143863702115
1373 0.38495062425065096
1379 0.3847451180081444
1382 0.384778666828063
1387 0.3835088801597824
1389 0.38419279135818457
1393 0.38295386344460275
1400 0.3830543248101567
1404 0.38348578156205515
1406 0.3833539237464346
1412 0.3837933845089703
1413 0.38364245066388064
1420 0.38296602615724185
1421 0.3829563658956694
1428 0.3824238022367127
1431 0.38289656421434554
1435 0.3822955985722021
1437 0.38262664258648005
1443 0.3821873761606152
1446 0.38156150239900904
1449 0.38230388737501897
1456 0.3819148485012688
1457 0.3819217000162561
1461 0.3809624830160935
1467 0.3811078581859325
1470 0.38068177960407323
1473 0.38113096180803246
1477 0.38020465218995214
1483 0.3789586056680526
1485 0.37849001961137213
1492 0.3776831194152584
1493 0.3779862882211058
1500 0.37668342533889476
1502 0.3771135910855058
1507 0.37846345517465074
1510 0.37813082062290426
1515 0.3782295124166752
1517 0.37727821729250843
1521 0.3777614351195833
1525 0.3773648207683875
1529 0.37796217256070364
1533 0.3771785508350966
1540 0.3774437653267457
1541 0.3764893276734782
1546 0.3775504343967434
1549 0.37683893005277597
1555 0.3770815407522482
1557 0.3760757253447257
1561 0.37472196809127845
1568 0.37568274841036564
1571 0.377055920926262
1574 0.3768143617169994
1577 0.3773362180998294
1582 0.37613985591883115
1585 0.37634645735964284
1590 0.3761339927860464
1593 0.3767716528581859
1600 0.37591393632960407
1604 0.376514796966308
1605 0.3756816489966449
1611 0.37581883250667847
1616 0.37457964418161166
1617 0.37389984773979557
1622 0.3728768492623976
1628 0.3722330807697736
1632 0.3748287499620759
1633 0.3750314624624551
1640 0.37592914783783055
1642 0.37496985635945224
1646 0.3750691577958577
1650 0.3745804662178991
1656 0.3751246615557201
1657 0.3739794149401629
1661 0.37449162079076126
1667 0.37416970458285365
1670 0.3754160075370251
1673 0.3753898474616548
1677 0.37566594898703826
1682 0.3750932894971679
1685 0.3752803566021962
1689 0.37424355303617424
1696 0.3737231175058125
1698 0.3723358863307544
1702 0.37222652746744683
1707 0.3714522621927724
1712 0.3729757395708447
1714 0.3733099821751362
1718 0.3730768823533849
1725 0.373438113529851
1726 0.37278373239455254
1731 0.37353389507060697
1734 0.3728265561199009
1738 0.37362029055870194
1744 0.37310108765311495
1746 0.37373407677658377
1752 0.3729127360088179
1756 0.3745266086487297
1758 0.3742153425622424
1765 0.37315818913661997
1767 0.3732586072452538
1773 0.37317302117280127
1774 0.37193329096107325
1780 0.3707909580514625
1784 0.36958804847094784
1787 0.37008716798623836
1793 0.36977529630637596
1794 0.3711925433433122
1801 0.37105561790987907
1802 0.3717460617307803
1806 0.37185660111347246
1811 0.37116203510233775
1816 0.37265441475131433
1819 0.37149687060380115
1822 0.3716279018977632
1826 0.3709536228787855
1832 0.3713770866499977
1834 0.3709833157834977
1838 0.37128948262566275
1842 0.3708985877994061
1846 0.37124960192141204
1853 0.3713271059021979
1857 0.37222583484317595
1858 0.3717915764947442
1865 0.37077666072979676
1866 0.37083089412249876
1872 0.3706635851812738
1877 0.37114394932946104
1881 0.3702135098361664
1885 0.37101437473780474
1886 0.3709652309904267
1892 0.37044057868052244
1894 0.3705511728937172
1901 0.36982266116478
1903 0.3704464345531322
1907 0.3698739702076009
1912 0.37015523050552485
1917 0.3695176782004696
1918 0.3699445014184649
1923 0.3705030564042802
1927 0.3698710258402374
1933 0.370101315581835
1934 0.36932030242601666
1941 0.3699070994017565
1942 0.3690470284077389
1946 0.36880655812366153
1951 0.3682414925424249
1956 0.3682960776170006
1960 0.3674961168408306
1963 0.36798615567242227
1969 0.36741029411569803
1972 0.36675819117454106
1975 0.3670706092627956
1979 0.36656090317016765
1984 0.366704294138466
1986 0.36624525119708135
1991 0.36693279868511053
1994 0.3661914706982594
2000 0.36662455599127686
2002 0.36637531043136407
2006 0.36684355732705043
2012 0.3664321217537799
2015 0.36576380053624213
2020 0.3664401625308797
2023 0.3659207609055709
2027 0.36643955329651523
2030 0.3660241577635501
2034 0.3650169161859146
2038 0.3652307470240554
2046 0.36521943955381486
2047 0.36428424515827673


==> iclr2026/data/full_greats.dat <==
0 0.6587
2 0.6601279999999999
5 0.6597667199999999
10 0.6603800527999999
13 0.6596142522719999
20 0.6577481097492799
23 0.6567836286517871
26 0.6551107923652691
32 0.6524136844416165
33 0.6505575475972003
38 0.6480289721212283
44 0.6452366824000161
46 0.6433473155760159
50 0.6403718424202557
53 0.6379441239960532
60 0.6349926827560926
61 0.6325787559285316
68 0.6304499683692463
69 0.6278274686855537
74 0.6245091939986982
80 0.6220411020587112
81 0.6191826910381241
86 0.6168668641277428
91 0.6143341954864654
96 0.6114758535316007
98 0.6095450949962846
102 0.6067396440463217
105 0.6046392476058586
109 0.6019288551298001
113 0.5996975665785022
117 0.5971955909127171
121 0.5955926350035899
125 0.592567708653554
132 0.5908100315670184
134 0.5882459312513482
139 0.5856214719388346
143 0.5836172572194462
145 0.5817320846472518
152 0.5787387638007793
154 0.5769273761627715
159 0.5745891024011437
164 0.5718722113771322
167 0.5703524892633608
171 0.5678419643707272
173 0.56606854472702
178 0.5646158592797498
181 0.5621457006869522
186 0.5601462436800827
190 0.5589297812432819
196 0.556659483430849
198 0.5550668885965405
203 0.5527172197105751
207 0.5499040475134693
209 0.5480860070383347
213 0.5454251469679513
219 0.5426708954982719
224 0.5417611865432891
225 0.5396985746778562
231 0.5381865889310776
234 0.5360087230417668
237 0.5342986358113492
241 0.5318596494532357
246 0.5305550529587033
249 0.5283145024291163
255 0.5272683574048251
257 0.5253126738307768
263 0.5239565470924691
265 0.5217969816215443
271 0.5203760118053289
275 0.5180052516872755
277 0.5163921991704027
283 0.5145722771786987
287 0.5126985544069117
289 0.5119455688628426
293 0.5102961131742141
300 0.509093152042472
301 0.5069242205220472
306 0.5060389783168268
310 0.5042705885336585
314 0.5032018826483219
317 0.5013568638218386
324 0.5006952951836202
326 0.498570342231784
329 0.4972656388094661
336 0.49625098242137144
338 0.49430147259715773
342 0.49320445787118616
346 0.4924404132924743
350 0.49063100915954955
356 0.48960669906795407
358 0.4878396320772745
364 0.48681323575650176
368 0.48469910339893674
372 0.48365111236494734
375 0.48190260124129786
381 0.4806565752288849
384 0.47879500947659603
387 0.4777990593818301
390 0.4760880687880118
397 0.4749391881001317
398 0.4734367962191304
403 0.47259942825693907
408 0.4707114339743697
413 0.46987531963462603
417 0.46793856643827975
418 0.46688518077389696
422 0.466261328966158
429 0.46465171567649644
431 0.4637001985197315
436 0.46213719653453417
439 0.4611618245691888
445 0.45962820632349694
446 0.45862892426026197
452 0.45792663501765934
455 0.45638936866748275
460 0.4555214749808079
463 0.4538402602309998
467 0.45287885762868985
473 0.45261906905240296
474 0.4508218783618789
478 0.44982365957826015
485 0.44814142298247756
489 0.4471390087526528
490 0.4456026186651263
494 0.44497159247847506
500 0.4447588765536903
502 0.44345728778815335
507 0.44200971491027186
510 0.44132961776116914
516 0.44018732158355744
521 0.4394864483677219
522 0.4378545838840447
529 0.43724303804520426
533 0.4359666076647522
537 0.4353999415881047
538 0.43420694217222366
542 0.43339587275050145
547 0.4321349140229964
551 0.43119956488276645
555 0.42969556923393876
561 0.42927861354159935
563 0.42786182740618334
567 0.42730220913212147
573 0.4267481870408002
574 0.4251567051703922
580 0.4249131381186883
583 0.4236750067375014
588 0.4224702566701264
592 0.4220845541034251
594 0.4211057085623909
601 0.419995651476767
602 0.41939669496199933
609 0.4180747280123793
612 0.4182139807322555
614 0.41731884092493293
618 0.4167516525156836
622 0.4157051359905267
626 0.41537708463062145
630 0.41413031378431525
635 0.4136200106464721
641 0.4133068105400074
642 0.4121957424346073
648 0.4114837850102613
653 0.4102849471601586
655 0.409002097688557
659 0.4086050767116714
662 0.4077860259445547
669 0.4067111656851091
671 0.40610205402825805
677 0.4057230334879755
678 0.40434180315309576
683 0.4037473851215648
688 0.4026919112703491
693 0.4030799921576456
696 0.40241119223606914
699 0.4019400803137084
704 0.40081767951057135
707 0.4005085027154656
713 0.3995454176883109
717 0.3990339635114278
719 0.39779762387631346
724 0.3978266476375503
728 0.3973783811611748
732 0.3973165973495631
736 0.39590243137606745
739 0.3953844070623068
746 0.3944865629916838
747 0.3943486973617669
754 0.39325121038814925
755 0.39270469828426774
760 0.39169265130142505
764 0.3912847247884108
769 0.3913008775405267
772 0.3902748687651214
776 0.3902801200774702
781 0.39042831887669555
783 0.3894280356879286
789 0.3889967553310493
794 0.3882487877777388
795 0.3870952998999614
802 0.38725734690096175
804 0.38638577343195213
809 0.3858609156976326
811 0.38476530654065627
816 0.3844096534752497
822 0.3845915569404972
825 0.3835606413710922
829 0.38327703495738125
831 0.38223326460780743
835 0.38235193196172934
840 0.3818784126421121
846 0.380917628515691
847 0.3808324522305341
854 0.3812821277082287
855 0.38059230643114644
860 0.38043938336683497
864 0.3794179895331666
867 0.37905880963783495
874 0.3784162215414566
877 0.37850205932604203
881 0.3773270387327816
883 0.37684276834545377
889 0.3767953406619992
893 0.3757993872553792
897 0.3755063933828254
902 0.37570332944899715
903 0.3749282961545072
910 0.3747440131929621
913 0.37412757306103245
917 0.3742722973304221
921 0.37347457435711784
924 0.3729048286135466
930 0.37276178032741114
932 0.371811162524137
935 0.3719030508988956
941 0.3710250203899066
944 0.3708517701860075
949 0.37103725248414743
951 0.370558879959306
958 0.37023729115971293
961 0.3692939182481158
963 0.3689009790656347
968 0.36886496927497836
972 0.36799431958222856
975 0.3676923763864063
982 0.3668764526225422
983 0.36674168809631674
989 0.36714327121535356
992 0.36659983850320005
995 0.36656484011816803
1001 0.3666771917169864
1003 0.36591241979981654
1008 0.36579129560181833
1013 0.36478938264580013
1015 0.3645404888193421
1020 0.36350108393114866
1026 0.3635460730918372
1029 0.36284761236091884
1033 0.3625861362373097
1036 0.36193427487493657
1041 0.3618809321261872
1047 0.3611121228049254
1050 0.36124200157687614
1052 0.3608945815611074
1059 0.3603116357454963
1062 0.36041951938804134
1064 0.3596393241941609
1071 0.3588189309522193
1073 0.3584357416426971
1078 0.3577993842262701
1081 0.35779939038400743
1084 0.35719039648016737
1089 0.3569064925153657
1093 0.35618542759021204
1096 0.35645257331430996
1100 0.35582004758116687
1106 0.3560498471053552
1109 0.3555713486343016
1114 0.3556026351479586
1116 0.35489160879647896
1120 0.3547626927085141
1127 0.35405406578142895
1129 0.35387452512361467
1133 0.35315677987237853
1139 0.3533132120736548
1143 0.3536470799529183
1146 0.3526396091533891
1149 0.35282821306185524
1155 0.3532659309312367
1156 0.35292527162192433
1161 0.3520850189057051
1164 0.35188516871664804
1169 0.3513053170294816
1173 0.35136926385918676
1178 0.3506175712205949
1181 0.35082939550838893
1185 0.35059010155330506
1189 0.349430200537772
1195 0.34944589853239433
1199 0.3484484395470704
1201 0.34821395515159964
1206 0.3484508156000836
1208 0.3479593074440828
1214 0.34861071436964197
1217 0.3480536072259456
1221 0.34806207115368615
1227 0.3475564504421493
1230 0.34769188593772776
1232 0.3482369670783505
1236 0.34757059740756696
1243 0.3465968914334913
1246 0.34666292251915637
1248 0.3458042932939648
1254 0.3458992503610251
1259 0.34558125785741484
1260 0.3459054452788407
1264 0.3452343908260523
1268 0.3454470469177917
1274 0.3448155764486138
1278 0.34500342068412765
1282 0.3445703864772864
1287 0.3443866826125135
1288 0.3439318157863884
1292 0.34371049762852446
1299 0.3430243926522392
1300 0.3429881487257168
1305 0.34251726723845966
1310 0.342676094566075
1312 0.3418213336204143
1317 0.34185312028421017
1322 0.3414505890813681
1324 0.34165608319055446
1329 0.3417605223586489
1332 0.3411739171350624
1337 0.3413451779637118
1341 0.3410177261840746
1344 0.34017654892223387
1348 0.3405347834330115
1353 0.3401754355986814
1357 0.3396586812426946
1360 0.33993309443026765
1368 0.340053763485965
1369 0.33934822585110536
1375 0.3394307435925943
1378 0.33883443615666836
1383 0.33894709179510163
1387 0.3382366208771506
1389 0.3387392546683791
1393 0.33829286212169535
1398 0.3376419335004784
1401 0.3375445141654736
1407 0.3370800690238189
1411 0.3370572683335807
1415 0.3360476956502449
1418 0.33650121869374244
1423 0.335888206506805
1428 0.3361133244417369
1431 0.3356361911973195
1435 0.3358298292853463
1438 0.33630453099249286
1441 0.3359464856825679
1448 0.33519002082574223
1449 0.3354801206174848
1456 0.3348063194113099
1460 0.33490225621719677
1462 0.33442823365502483
1465 0.3344199513184746
1472 0.3347117518052898
1475 0.3341776342872369
1479 0.33491485794436454
1483 0.3343297093649209
1485 0.33408641227127167
1490 0.33376354814855896
1495 0.33437891266707337
1498 0.33361812354040266
1501 0.33375894230499864
1507 0.3339633528819486
1510 0.3330057193531291
1513 0.33266866215959784
1520 0.3330639755380019
1524 0.3323653357826219
1525 0.3322856824247957
1531 0.3330088256005478
1533 0.3324757373445423
1540 0.3326079799710968
1541 0.3317689001713859
1545 0.33177621116967204
1552 0.33201244905797533
1553 0.33139732456739557
1559 0.33193135132172163
1561 0.3312000378085044
1565 0.33141903743041934
1569 0.33117684705611516
1575 0.33150407858555403
1580 0.3310400377996985
1583 0.33162263742170145
1588 0.33124141104748445
1589 0.3315889969370096
1596 0.3312711069676395
1600 0.3303093958979631
1603 0.33029130193898343
1607 0.3296003889195936
1611 0.32969238503039766
1616 0.32986846118009366
1618 0.3292337765682927
1621 0.3298504388026098
1627 0.3294569344145837
1632 0.33084436507043785
1633 0.3305599214197335
1640 0.3307373222055362
1642 0.3297959489834808
1646 0.330239989493646
1650 0.3301215895987096
1656 0.3295253737027225
1660 0.3298551199656953
1661 0.3296095687660383
1668 0.3290114730783779
1670 0.3293613583475941
1673 0.32928174476411814
1678 0.32980792731647696
1683 0.3307268480433122
1685 0.3305735795628791
1691 0.32993184376725027
1695 0.33005152532957777
1698 0.329562010076282
1705 0.33011738997551915
1707 0.33009421607576395
1712 0.3306732739150063
1716 0.3304355411758562
1718 0.32973918576409766
1722 0.32966179390645667
1729 0.3292351759673921
1731 0.3294558242077182
1734 0.32894426596564097
1738 0.32942282330598455
1742 0.32907359507292466
1746 0.3295508591221954
1750 0.3292353505309734
1756 0.32940999702566365
1759 0.329969897055407
1762 0.3293281980848529
1767 0.32955791610400437
1773 0.3298373369429643
1774 0.32924296357353466
1780 0.3294825339377993
1783 0.32894670859842134
1786 0.32895524151243716
1793 0.3284806890973128
1794 0.32864588220633967
1798 0.3292924233842763
1803 0.3287884991504335
1806 0.32903661415892915
1813 0.32938324801733987
1814 0.32893841553716646
1818 0.3291330313817948
1825 0.32873770106797684
1826 0.3282233240572971
1830 0.3283190908167241
1837 0.3277448999085569
1838 0.3275514509094713
1843 0.3277449364003766
1848 0.32724148703637285
1851 0.3276750721660091
1856 0.328471321444349
1861 0.3279126082299055
1862 0.3281664821476064
1867 0.32777481732613034
1873 0.32723706915286904
1875 0.32724469846134036
1880 0.32782625147672695
1882 0.3275079889619597
1889 0.32798490907234007
1890 0.32782105998161665
1895 0.3278318493818005
1900 0.3279225308879825
1902 0.3273243055791027
1906 0.3276090625233117
1910 0.3272409718980786
1915 0.3272435621790978
1919 0.3267071265573068
1924 0.3267420552917338
1927 0.32610363473881643
1933 0.3264375983914283
1934 0.32569522240751403
1939 0.3250062701834389
1944 0.32512020748160453
1949 0.3245870054067885
1951 0.32378413535272055
1955 0.3237812939991933
1960 0.3233994810592014
1963 0.3234194862486094
1968 0.3229872913861233
1972 0.3225434184722621
1975 0.3229459842875395
1981 0.32253452444466413
1984 0.3226301792002175
1986 0.32247687740821535
1990 0.32278410863413315
1994 0.3223962675477918
2001 0.3219503048723139
2003 0.32223680182359077
2006 0.32176843380535486
2012 0.3210847494673013
2015 0.3214809019726283
2018 0.32112109295290203
2022 0.321070882023373
2028 0.3206651732031393
2031 0.3209035214711079
2034 0.3204694862563968
2040 0.3212097913938328
2042 0.32061469347989446
2047 0.32094754654509555


==> iclr2026/data/full_pret.dat <==
0 4.2879205
68 4.291396681
155 4.29058389419
438 4.2915780112481
490 4.289237597135618
628 4.289605156164262
883 4.286160891602619
966 4.285456326686592
1092 4.282227753419726
1319 4.281979175885529
1402 4.277992711126673
1623 4.276549464015406
1798 4.271860897375252
1881 4.270121940401499
2049 4.264866870997484
2227 4.262853402287509
2449 4.261863048264633
2468 4.256841604781987
2730 4.254324128734168
2799 4.248424273446826
3061 4.245769687712358
3109 4.240238379835234
3279 4.237196916036882
3406 4.230885826876513
3658 4.227908683607748
3700 4.22177079877167
3899 4.218162676783954
4007 4.2118722440161145
4174 4.2087259415759535
4339 4.202549250160194
4567 4.199097363658592
4633 4.1925786110220065
4772 4.188601590911786
4973 4.181766554002668
5137 4.177671614462642
5290 4.171000688318015
5404 4.166751065434835
5645 4.159928656780487
5691 4.155797990212682
5931 4.148583884310556
6107 4.14500334546745
6175 4.138207572012775
6330 4.134073790292648
6562 4.126503552389722
6686 4.122814760865825
6803 4.115911960257168
6946 4.1118768636545955
7090 4.105319030018049
7238 4.101230360717868
7412 4.094298747110689
7536 4.090593309639583
7704 4.083574846543186
7901 4.079454651077754
8048 4.072576501566975
8294 4.068691172551306
8332 4.061777341825793
8497 4.057888498407535
8710 4.05076048342346
8864 4.047382972589225
8922 4.040708185863333
9112 4.0368937110047
9322 4.029975183894653
9452 4.026199649055706
9651 4.018976366565149
9718 4.014897172899498
9843 4.007750381170503
10034 4.004291300358798
10193 3.99745618335521
10361 3.9937674365216576
10502 3.986198305156441
10732 3.9819984771048764
10830 3.9743221133338276
10958 3.970107065200489
11126 3.9630376275484838
11292 3.958953301272999
11446 3.9517201212602693
11613 3.9469696080476666
11727 3.93991650396719
11922 3.9357116259275178
12035 3.9284877456682423
12214 3.92415472821156
12323 3.9172795709294443
12487 3.9137028932201496
12610 3.9069895322879478
12777 3.9030135449650682
12940 3.8959153995154177
13126 3.8917703315202634
13272 3.884877512205061
13379 3.8810784710830104
13566 3.87413663737218
13711 3.8701737059984582
13905 3.8636990689384736
14010 3.859619642249089
14174 3.8527820328265983
14311 3.8488549254983324
14464 3.842330559243349
14747 3.8386801626509155
14805 3.831944831024406
14954 3.8288457247141623
15176 3.8218479654670205
15261 3.81816254581235
15393 3.811879936354227
15548 3.8085782219906843
15685 3.8023594767707776
15843 3.7992575540030695
16035 3.7927832484630386
16198 3.789803168978408
16312 3.7836507832886244
16485 3.780207142455738
16680 3.773419585031181
16814 3.769896002180869
16958 3.7638826821590605
17100 3.76047510533747
17244 3.754573526284095
17387 3.751269211021254
17545 3.7452383329110415
17712 3.742253799581931
17958 3.735830235586112
18010 3.732880841230251
18209 3.7267226968179483
18301 3.723850689849769
18490 3.718079033951271
18697 3.7153209896117585
18788 3.709658787715641
18941 3.7068846638384847
19116 3.7014040422001
19297 3.698984673778099
19376 3.694393387040318


==> iclr2026/data/full_random.dat <==
0 0.6685
2 0.669604
3 0.67003496
7 0.6708666104
10 0.6720559442959999
11 0.6712843848530399
14 0.6714725410045095
16 0.6703388155944643
20 0.6684924274385197
23 0.6679085031641345
24 0.6662444181324931
26 0.6648169739511682
30 0.6626938042116566
33 0.66147486616954
35 0.6593591175078446
38 0.6579035263327662
39 0.6554324910694385
43 0.654206166158744
46 0.6532691044971566
49 0.6506294134521851
50 0.6491191193176632
54 0.6465179281244865
56 0.6448147488432416
59 0.6419596013548091
61 0.640078005341261
64 0.6381352252878484
67 0.6353568730349699
68 0.6332813043046202
71 0.6308984912615739
73 0.6293015063489582
76 0.6283404912854686
79 0.6259900863726139
81 0.6232381855088877
85 0.6214038036537988
87 0.6189787656172608
88 0.6170349779610882
92 0.6157696281814774
95 0.6132899318996626
98 0.612197032580666
99 0.6106200622548594
102 0.6084128616323108
104 0.6057007330159877
108 0.6037917256858278
110 0.6012328084289695
113 0.5997434803446798
115 0.597268045541233
117 0.5954893650858207
121 0.5941324714349625
122 0.5921321467206129
126 0.5909528252534068
129 0.5898082970008727
130 0.587636214030864
134 0.5854458518905553
136 0.5846323933716497
139 0.5822690694379332
142 0.5809983787435539
143 0.5790283949561182
145 0.576951111006557
148 0.5761115998964914
152 0.5738004838975265
154 0.5723094790585512
156 0.5703093842679657
160 0.5688602904252861
162 0.5668086875210332
163 0.5655256006458228
167 0.5646323446393646
169 0.562687021192971
171 0.5617471509810412
174 0.5597686794712308
177 0.5584789926765185
181 0.5562222027497533
182 0.5551439807222558
184 0.5544655409150332
188 0.5527918855058828
190 0.5520019666508239
193 0.5499169469843156
195 0.5489717775144723
198 0.5475860597393276
201 0.5462011991419343
204 0.543959187150515
205 0.5425015952790099
208 0.5419725793262198
212 0.5417418535329576
214 0.539955434997628
215 0.5394328806476517
218 0.5374245518411752
222 0.5362173063227635
224 0.5342431332595359
227 0.5342147019269405
228 0.5327215549076711
232 0.5306913393585945
234 0.5302694259650086
236 0.5286567317053584
238 0.5276761643883049
241 0.5255694027444219
245 0.5245927087169777
248 0.522871781629808
250 0.5215710638135099
252 0.5195143531753749
255 0.5190362096436211
257 0.5177088475471848
260 0.516970759071713
262 0.5157350514809959
265 0.5145417009661859
268 0.5134512839565241
271 0.5134197711169588
273 0.5118095734057891
276 0.5104904776717313
277 0.5101605728950139
281 0.5096029671660638
283 0.5081349374944031
286 0.5072755881194589
288 0.5059188322382644
292 0.5049706439158818
294 0.5036079374767229
296 0.5030568581019557
300 0.502584289520936
301 0.5010884466257267
305 0.5001615621594695
307 0.5007619465378749
308 0.4997173270724961
312 0.49809615380177114
314 0.4972321922637534
317 0.49683787034111593
320 0.49522649163770477
323 0.4936412267213277
324 0.4935218144541144
326 0.49232759630957323
330 0.49075432034647753
332 0.4899207771430128
335 0.4884435693715826
337 0.4873231336778668
339 0.4853229023410881
342 0.4845516733176772
346 0.4845021565845004
347 0.4834021350186554
351 0.4817851136684689
353 0.48125826253178416
355 0.4799086799064663
359 0.48009059310740165
362 0.47858568717632766
363 0.4781288303045644
367 0.47745454200151877
368 0.47598599658150353
370 0.4755441366156885
374 0.4752146952495316
377 0.47376654829703624
380 0.47406188281406586
381 0.4730042639859252
385 0.47270122134606596
386 0.4708952091326053
388 0.4707952570412792
393 0.47048930447086645
394 0.4694114114261578
398 0.4690412973118962
399 0.46824288433877725
403 0.4679044554953895
406 0.46619141094043565
407 0.4658304968310313
409 0.46439919186272094
413 0.46314919994409376
416 0.4613367079446528
417 0.4611193408652063
421 0.4602031474565542
422 0.46016111598198867
426 0.4592525048221688
428 0.45924097977394707
430 0.4582335699762076
432 0.45787523427644555
435 0.4576064819336811
439 0.45631141711434425
441 0.4560443029432008
444 0.45575785991376877
445 0.45492528131463106
449 0.4554820285014847
451 0.45459120821646987
454 0.45336329613430515
456 0.4530676631729621
459 0.45236798654123245
462 0.45278530667582007
463 0.4512904536090619
468 0.45133254907297127
469 0.4505222235822416
473 0.4506900013464192
474 0.45004310133295494
476 0.44913967031962543
479 0.44925427361642917
482 0.4483667308802649
485 0.44695306357146225
488 0.4468115329357476
491 0.44538241760639014
493 0.44515059343032626
494 0.444525087496023
498 0.44280883662106274
501 0.44400474825485214
502 0.44279470077230365
505 0.4423357537645806
509 0.4412973962269348
510 0.44140142226466544
513 0.4403744080420188
517 0.4406316639615986
518 0.4399673473219826
521 0.43843367384876275
523 0.4376583371102751
527 0.4365317537391723
529 0.4362844362017806
532 0.43585059183976277
535 0.43562608592136515
536 0.4346578250621515
539 0.43456524681152997
541 0.43379259434341466
544 0.43367466839998053
546 0.43305692171598076
550 0.43223935249882095
552 0.4311859589738328
554 0.43108909938409445
558 0.4309352083902535
560 0.431216856306351
563 0.43062568774328747
565 0.4306834308658546
567 0.43070459655719606
570 0.4299305505916241
574 0.42933324508570786
575 0.4294189126348508
578 0.42857072350850234
581 0.4286020162734173
584 0.42764399611068316
585 0.4278105561495763
588 0.42712945058808055
591 0.4275601560821997
593 0.4266585545213777
597 0.42637196897616386
599 0.4255072492864022
602 0.42563317679353824
603 0.42590884502560283
606 0.4255357565753468
609 0.42480139900959335
611 0.4248213850194974
613 0.4250281711693024
616 0.42432688945760944
620 0.42442962056303335
621 0.423459324357403
625 0.423497731113829
626 0.42297275380269067
631 0.42210702626466373
633 0.4218939560020171
634 0.42106501644199695
638 0.42060236627757697
641 0.4210413426148012
642 0.42057992918865317
646 0.42079512989676665
647 0.41977917859779895
650 0.41984738681182093
653 0.4197579129437027
655 0.41843633381426565
657 0.417999970476123
661 0.41768497077136174
664 0.41706512106364807
666 0.4163514698530116
668 0.41634395515448147
671 0.4166945156029367
675 0.4155015704469073
676 0.4159405547424382
678 0.4155881491950138
681 0.41485026770306366
685 0.414834765026033
686 0.41445241737577265
690 0.41438589320201497
691 0.41354403426999486
695 0.4135895939272949
697 0.413448697988022
699 0.4135582110081418
701 0.41297662889806036
705 0.4118628626090798
707 0.41158723398298896
710 0.41101736164315905
713 0.4112431880267275
714 0.41050175614646023
717 0.41053073858499567
719 0.4093854311991457
723 0.4094745768871543
725 0.40881583111828274
729 0.4092926728070999
730 0.4086397460790289
733 0.40843634861823863
736 0.40720198513205624
739 0.4068949652807357
742 0.40591801562792834
744 0.4058788354716491
745 0.40498904711693257
748 0.4048861566457632
752 0.4040812950793056
755 0.40432748212851255
756 0.4036142073072274
758 0.40368106523415515
762 0.40397725458181355
763 0.4034184820359954
767 0.40353829721563544
769 0.4031669142434791
773 0.4032372451010443
775 0.40300787265003385
778 0.4025337939235335
781 0.4027424559842982
783 0.4019810314244552
785 0.4020992211102106
787 0.4011982288991085
791 0.4006292466101174
792 0.40163495414401623
794 0.4003316046025761
797 0.40070128855655035
800 0.40078627567098485
804 0.400374412914275
806 0.4004036687851323
807 0.39992563209728094
812 0.3997503757763081
813 0.398558872018545
815 0.39888428329835957
819 0.39862744046537596
822 0.39930616606072217
825 0.398582104400115
826 0.39838328335611384
830 0.39780745052255273
832 0.3976443760173272
833 0.397015932257154
837 0.39721177293458243
840 0.3966176552052366
843 0.39730447865318425
844 0.39720043386665244
846 0.3965064295279859
850 0.39677836523270604
853 0.39719658158037896
854 0.3969716157645752
858 0.39751789960692946
859 0.39744472061086017
863 0.39665027340475156
865 0.396933770670704
868 0.39616243296399695
869 0.396067808634357
872 0.39524513054801336
876 0.3953676792425332
879 0.39477400245010785
880 0.3954352624256067
884 0.3943259098013506
887 0.3948676507033371
888 0.39450597419630373
891 0.39505391445434074
893 0.3945413753097973
895 0.39511696155669934
898 0.3949877919411323
902 0.395845914021721
903 0.3953224548815038
907 0.39576823033268876
910 0.3951735480293619
911 0.39478181254906825
915 0.39395899442357757
916 0.3943874044793418
920 0.39395053043454836
921 0.39419402513020285
925 0.39334508487890085
927 0.39361763403011185
929 0.3940484576898107
933 0.39357197311291264
935 0.39374325338178356
938 0.3931688208479657
940 0.39316713263948605
943 0.39234446131309114
944 0.39274801669996023
948 0.39228653653296064
950 0.39375967116763105
953 0.39318907445595475
955 0.3935571837113952
959 0.3928446118742812
961 0.39280916575553837
964 0.392355074097983
967 0.39214152335700314
969 0.3913941081234331
971 0.39167816704219877
975 0.3916113853717768
976 0.39082627151805904
978 0.39083700880287847
981 0.39110963871484966
984 0.3903185423277012
987 0.3907003569044242
988 0.39058735333537997
991 0.39004547980202614
995 0.3906690250040059
996 0.3904033347539658
999 0.3904103014064262
1003 0.38961119839236197
1005 0.3895490864084383
1007 0.38842159554435396
1010 0.38859937958891044
1013 0.3878243857930213
1014 0.38822914193509106
1017 0.38790685051574014
1019 0.38852378201058274
1022 0.38802554419047686
1026 0.38768728874857206
1029 0.38816441586108635
1031 0.38808877170247547
1032 0.3874538839854507
1035 0.38754134514559624
1038 0.38803293169414027
1040 0.3873066023771988
1044 0.38714553635342686
1046 0.38740708098989257
1049 0.3862910101799936
1051 0.38650510007819366
1053 0.38717704907741174
1056 0.3864602785866376
1059 0.38658567580077124
1062 0.3868928190427635
1065 0.3864298908523359
1066 0.3869735919438126
1070 0.38616085602437444
1071 0.3860322474641307
1075 0.3852009249894894
1077 0.3851339157395945
1081 0.38522057658219855
1083 0.3862263708163765
1084 0.38591510710821275
1087 0.3857399560371306
1089 0.3850575564767593
1093 0.38402198091199174
1095 0.3844787611028718
1098 0.38516997349184307
1100 0.3841922737569246
1103 0.3847633510193554
1106 0.38502271750916184
1108 0.3844054903340702
1110 0.38493743543072945
1114 0.38426806107642214
1115 0.38466638046565793
1118 0.38431471666100137
1122 0.38347256949439135
1124 0.38346984379944743
1126 0.38272414536145294
1130 0.38329690390783844
1131 0.38313293486876004
1134 0.3835836055200724
1136 0.3830297694648717
1140 0.382455471770223
1141 0.38285991705252076
1144 0.38240131788199555
1148 0.3816243047031756
1150 0.38218506165614385
1152 0.38128821103958244
1156 0.3816383289291866
1157 0.38113994563989473
1159 0.3817115461834958
1163 0.3812814307216608
1166 0.3820686164144442
1167 0.38154593025029976
1170 0.3818254709477968
1174 0.3810152162383188
1175 0.38162406407593563
1177 0.38114282343517625
1181 0.3819823952008245
1182 0.38152157124881625
1185 0.3817723555363281
1189 0.3813216319809648
1191 0.38194641566115517
1193 0.3816299515045436
1195 0.3823046519894982
1199 0.3813026054696032
1201 0.3815515794149072
1205 0.3820700636207581
1206 0.3818913629845505
1208 0.38117144935470504
1212 0.380392734861158
1215 0.38110480751254644
1217 0.380773759437421
1220 0.3806570218430468
1221 0.38012445162461633
1225 0.37995420710837013
1228 0.3791806650372864
1229 0.37988685838691355
1233 0.3802519898030444
1236 0.379918469905014
1237 0.3794582852059638
1241 0.37995070235390416
1243 0.3791821953303651
1245 0.3790923733770615
1248 0.37840144964329087
1251 0.37783843514685794
1252 0.37825505079538935
1255 0.3780295002874354
1258 0.37881620528456106
1260 0.37837904323171545
1263 0.3785922527993983
1266 0.3785023302714043
1269 0.37793530696869027
1271 0.3784289538990034
1273 0.37795466436001335
1277 0.3777541177164132
1279 0.3770615765392491
1281 0.3773309607738566
1284 0.376701651166118
1287 0.3773786346544568
1288 0.3769998483079122
1291 0.3764058498248331
1295 0.37617379132658474
1298 0.3772590534133189
1300 0.3769744628791857
1301 0.3763627182503938
1304 0.37638609106788984
1308 0.3754402301572109
1311 0.3762608278556388
1312 0.3759832195770824
1316 0.3760533873813116
1319 0.37504485350749844
1320 0.37518440497242345


==> iclr2026/data/full_uniprot.dat <==
0 0.6671
3 0.667957
5 0.6672364300000001
9 0.6673980657000002
13 0.6659510850430002
20 0.6641845741925702
22 0.6613877284506444
25 0.6599148511661379
31 0.6574167026544765
36 0.6560105356279317
37 0.6531774302716523
42 0.6514946559689357
46 0.6500857094092465
49 0.647309852315154
53 0.6453077537920024
58 0.6427356762540825
61 0.6408633194915416
67 0.6379526862966262
69 0.6359141594336599
76 0.6341900178393234
77 0.6317471176609302
83 0.6301626464843209
85 0.6276280200194776
90 0.6256307398192829
93 0.62266443242109
98 0.6209057880968791
101 0.6179537302159103
105 0.6155831929137511
112 0.6139233609846135
115 0.6114681273747674
117 0.6087014461010197
121 0.6068334316400095
125 0.6041520973236094
129 0.6023365763503733
133 0.6008542105868696
139 0.597742668481001
141 0.5958022417961909
148 0.5941372193782289
152 0.5912198471844466
156 0.5892326487126022
159 0.5862763222254762
163 0.5847205590032214
165 0.5819683534131891
170 0.5798406698790572
176 0.5773462631802666
177 0.5759088005484639
181 0.5733067125429793
188 0.5707096454175495
190 0.568827548963374
195 0.5674102734737402
197 0.5651351707390028
203 0.5626108190316127
208 0.5612247108412965
211 0.5585604637328835
213 0.5566028590955546
218 0.5539408305045991
221 0.5524854221995531
228 0.5502455679775575
229 0.548832112297782
233 0.5467027911748041
239 0.5451437632630561
242 0.5429893256304256
247 0.5415254323741213
250 0.5394071780503801
254 0.5369711062698763
260 0.5362703952071776
262 0.5341006912551057
267 0.5328806843425548
271 0.5319358774991293
273 0.5294215187241379
278 0.5277073035368965
284 0.5256162305015276
285 0.5242650681965124
289 0.5221414175145472
296 0.5205780033394019
300 0.5187172233060079
303 0.5176190510729478
306 0.5153198605622183
309 0.5142446619565962
316 0.5122542153370303
318 0.51094167318366
323 0.5085532564518234
326 0.5072827238873051
330 0.5049798966484321
333 0.5037810976819478
339 0.5012992867051282
342 0.5000742938380769
349 0.4988785508996961
352 0.4966407653906992
354 0.4952233577367922
358 0.4933941241594243
363 0.49281918291783006
368 0.49107999108865175
372 0.49065119117776523
374 0.48880767926598756
379 0.48814460247332764
382 0.48746415644859437
386 0.4853255148841084
391 0.4842502597352673
395 0.4823607571379146
398 0.48127114956653544
402 0.4793414380708701
406 0.4782510236901614
413 0.4762055134532598
415 0.4755934583187272
421 0.4741065237355399
422 0.4734374584981845
427 0.4719960839132027
430 0.4713551230740707
434 0.46941057184333
438 0.4688174661248967
444 0.4673272914636477
449 0.4665410185490112
450 0.4650106083635211
455 0.4636275022798859
458 0.46331122725708707
463 0.4618141149845162
466 0.460729973834671
470 0.4589836740963243
477 0.45771983735536104
479 0.4560906389818074
484 0.4552487325919893
486 0.4540752452660694
491 0.45265949281340867
496 0.4508638978852746
501 0.45053025890642184
504 0.4487249563173576
506 0.447869706754184
511 0.44661400968664217
515 0.44612886958977577
518 0.444724580893878
524 0.4427863350849392
529 0.4425774717340898
531 0.4415086970167489
534 0.44084061004658137
541 0.43910620394611555
544 0.4391671419066544
547 0.43779047048758785
551 0.43611856578271196
554 0.43518938012488484
560 0.434994486323636
563 0.43354054146039966
567 0.43362113604579566
571 0.4322829246853377
575 0.4314010954384843
579 0.4301880844840995
585 0.4295592036392585
588 0.4280976116028659
592 0.42754063548683724
594 0.42714822913196887
599 0.4258627468406492
602 0.42539111937224267
607 0.42442920817852026
613 0.424346916096735
616 0.42333644693576766
621 0.42149508246641
623 0.4209811316417459
628 0.41977732032532844
630 0.41943954712207515
635 0.4182281516508544
638 0.41805687013434584
642 0.41690630143300234
648 0.4165942384186723
651 0.4152662960344856
657 0.4138566330741408
659 0.4134110667433994
664 0.4122309560759654
667 0.4120826465152057
673 0.41057582005005366
676 0.41020506184955313
682 0.4102130112310576
684 0.409155881118747
690 0.4087343223075595
691 0.40716697908448396
698 0.4067723092936391
700 0.4055575862007027
704 0.40432601033869564
707 0.4038817502353087
714 0.4022749327329556
716 0.40221718340562607
721 0.40062101157156976
724 0.399972801455854
727 0.4000760734412955
733 0.4000463127068825
736 0.3980528495798137
741 0.3975623210840155
744 0.39765869787317537
749 0.3964041108944436
753 0.39592806978549916
758 0.39476178908764414
759 0.3943161711967677
763 0.3929550094848
770 0.39158645938995196
774 0.3914015947960524
776 0.39034257884809187
781 0.39011815305961095
783 0.38895197152901484
789 0.3889524518137247
791 0.38772292729558744
795 0.3876456980226316
799 0.3863642410424053
803 0.38643959863198124
808 0.38545420264566144
813 0.3840646606192048
816 0.38358601401301273
820 0.3824921538728826
825 0.3824082323341538
827 0.38151915001081227
832 0.38117895851070416
838 0.3794011689255971
840 0.3796101572363411
845 0.37887505566397767
847 0.37851030510733785
852 0.37772120205626447
856 0.3777539900357018
861 0.37661245013534483
863 0.3759433256339914
870 0.3760988923776515
872 0.374973903453875
876 0.37516816441933626
879 0.3743534827751429
884 0.3727289479473915
887 0.37220465846791756
891 0.3721986118832384
897 0.370872625764406
902 0.3713798995067619
904 0.3707621005116943
907 0.3711424795065773
912 0.37041305471151154
917 0.37039592416439643
920 0.3695729649227525
923 0.36938223527352493
928 0.36904641292078966
934 0.36913194879158173
936 0.3683716293036659
939 0.36847291301062923
943 0.36754518388052293
950 0.36811573204171766
953 0.36752857472130046
955 0.3678342889740875
959 0.3673399460843466
963 0.3663685466235031
968 0.36617886115726805
972 0.36476507254569535
976 0.36410942182023837
981 0.36389132760203596
984 0.36267341432601563
988 0.3622436801827555
994 0.36120224338092793
995 0.36115922094711866
1002 0.35962362873764747
1003 0.359205392450271
1007 0.35804133852576825
1014 0.3582239251405106
1016 0.3587806858891055
1020 0.35825087903021446
1024 0.3573553702399123
1029 0.35715781653751316
1032 0.35642423837213805
1038 0.35669299598841664
1042 0.35571206602853245
1046 0.3557289453682471
1049 0.3546866559145646
1053 0.35555678935541896
1056 0.3545872214618647
1062 0.3544203492472461
1064 0.3531521457547736
1069 0.35303262429722587
1075 0.3517552980542536
1079 0.3521157450737111
1080 0.35126958762297394
1087 0.3516838917467442
1089 0.35082505282927673
1093 0.34991180230098395
1099 0.3503236842779741
1102 0.34940744743519436
1104 0.34957637296084243
1111 0.34889760923123403
1112 0.34916663313892166
1118 0.3480889668075325
1122 0.3469770771394572
1124 0.3468553063680626
1128 0.34615375330438203
1135 0.3466042157713382
1137 0.3459491736136248
1141 0.3457316818774886
1146 0.34612236505871374
1150 0.34529914140812656
1154 0.34427614999404527
1156 0.34413338849410485
1161 0.3435060546091638
1166 0.34441099406307213
1169 0.34365288412244144
1175 0.34383635528121703
1177 0.34313599172840487
1180 0.34314563181112084
1184 0.34343217549300964
1189 0.34226985373807955
1193 0.34249715520069873
1199 0.3411411836486917
1200 0.3410347718122048
1205 0.3416514240940828
1208 0.340564909853142
1213 0.3408722607546106
1217 0.3401185381470645
1222 0.3405753527655938
1226 0.33987559923793786
1230 0.3403788432455585
1233 0.3396770548131029
1238 0.33978528426497184
1242 0.3392054314223221
1244 0.3388483771080989
1250 0.3379328933370179
1252 0.33841256440364775
1256 0.33806643875961123
1261 0.33821877437201514
1266 0.337209586628295
1271 0.337030490762012
1274 0.3362921858543919
1278 0.336411263995848
1280 0.33579715135588944
1287 0.3364181798423306
1289 0.3358169980439073
1292 0.3359448280634682
1299 0.33502237978283356
1300 0.3351351559850052
1307 0.3341668044251552
1311 0.3348291363809036
1312 0.33375784501709455
1316 0.3340712665669236
1320 0.33378455390125433
1326 0.3328717083622418
1328 0.33348999127861934
1332 0.3328990913658332
1337 0.33363010045217484
1340 0.3331667994476531
1347 0.33336413145317656
1351 0.33260549013864477
1354 0.3330584352372583
1356 0.3326258508848857
1364 0.3319665923760368
1368 0.33239292645227647
1369 0.33078899718775373
1375 0.3305221072158762
1380 0.32972388614371745
1383 0.33025264728228027
1385 0.3294121208094575
1389 0.3296179996013629
1394 0.33005481960534927
1400 0.32959627140929576
1404 0.3290453086952028
1405 0.3291928556082508
1412 0.3297739270521683
1413 0.3294561877816466
1418 0.32964462590383015
1423 0.32890417964479185
1425 0.32903213784834395
1430 0.3293368164698605
1433 0.3286164483051619
1437 0.32858228382211024
1443 0.32762246098388914
1447 0.32775323637405024
1449 0.32677870401030973
1453 0.3271089169702066
1458 0.32612782780050453
1462 0.3261325495224995
1467 0.32654022402727445
1469 0.3256998217870017
1473 0.3258098235691317
1478 0.32618872533344034
1482 0.3256538380801059
1486 0.3250452996993048
1489 0.3257268467023117
1495 0.3253635782352886
1497 0.32572594245293574
1501 0.32623268302840636
1506 0.3253593561981223
1511 0.32553776263614104
1516 0.3260363850097796
1517 0.3252920211596818
1523 0.32412510094808494
1526 0.3242668499386041
1531 0.3246961814392181
1533 0.3239912196248259
1540 0.32436530742857766
1541 0.3232956543542919
1546 0.323724697810749
1549 0.32276745083264147
1555 0.3237717763243151
1557 0.3232730585610719
1561 0.3225133279754612
1568 0.32304419469570655
1570 0.3220097527487495
1574 0.322487655221262
1579 0.3213627786690494
1583 0.3223181508823589
1586 0.32128796937353526
1589 0.32215308967979994
1595 0.32148355878300194
1599 0.3216977231951719
1601 0.3208517459632202
1607 0.320076228503588
1609 0.3201854662185521
1614 0.32095861155636657
1617 0.3205060254408029
1622 0.3197379651863949
1626 0.318606585534531
1632 0.31931051967918567
1633 0.3186184144823938
1637 0.31930623033756983
1642 0.31851716803419416
1648 0.3176379963538522
1651 0.31784861639031364
1654 0.3171401302264105
1660 0.3162257289241464
1661 0.31710547163490493
1665 0.3167024169185559
1670 0.31775039274937034
1673 0.3174588888218766
1679 0.3178482999336579
1682 0.3173208169343213
1687 0.3163286087649781
1690 0.3165703226773283
1695 0.315793619450555
1699 0.3161536832560495
1704 0.315488146423489
1706 0.3159252649592541
1711 0.31492201230966155
1715 0.31566779218656493
1718 0.3146281142646993
1722 0.31506183312205227
1726 0.3146042147908317
1733 0.3148461726429234
1735 0.3138837109164942
1739 0.31424487380732924
1744 0.31345142506925594
1747 0.3140339108185634
1750 0.3130345717103778
1756 0.313700225993274
1758 0.3133342237333413
1763 0.31284888149600787
1767 0.3135753926810478
1770 0.3125966387542373
1775 0.313183672366695
1779 0.312533835643028
1783 0.3131614972865977
1789 0.31260988231373177
1792 0.31167978349059444
1794 0.3127249856556885
1798 0.31271773579913165
1805 0.3120975584411403
1809 0.3109645828567289
1810 0.3117269370281616
1817 0.31133566765788
1818 0.3116933109813012
1824 0.3110533778714882
1828 0.3109918440927733
1832 0.31130992565184556
1834 0.3109098263953271
1841 0.30998472813137384
1842 0.3097538808500601
1849 0.3099513420415595
1851 0.3105678286211439
1855 0.31014315033493245
1860 0.3104397188315831
1862 0.30979432164326726
1868 0.31036437842683456
1870 0.30986773464256623
1877 0.3101590572961406
1879 0.30948546672317917
1884 0.3097486120559474
1886 0.3094921259353879
1892 0.308675204676034
1895 0.30905945262927365
1898 0.3083008581029809
1903 0.30836984952195107
1909 0.30731115102673157
1912 0.30736603951646424
1914 0.30680137912129957
1918 0.30700536533008654
1923 0.30647931167678566
1928 0.3070075185600178
1931 0.3064084433744176
1937 0.3056593589406734
1940 0.3060397653512667
1943 0.305401367697754
1949 0.30453635402077645
1950 0.30428599048056865
1955 0.303591130575763
1960 0.30302221927000533
1965 0.3032919970773053
1968 0.3025140771065323
1970 0.302353936335467
1976 0.3024383969721123
1981 0.3016900130023912
1983 0.30185511287236727
1986 0.3012715617436436
1990 0.30182184612620716
1994 0.30089662766494507
2000 0.30126066138829566
2002 0.3006340547744127
2006 0.30107971422666857
2012 0.3004769170844019
2014 0.30102414791355786
2018 0.30091090643442225
2023 0.30005579737007804
2026 0.29983723939637724
2033 0.29993286700241345
2037 0.2994055383323893
2040 0.29998948294906547
2042 0.2997145881195748
2047 0.29907044223837903


==> iclr2026/data/gradnorm_bs256.dat <==
0 0.7565
3 0.7595589999999999
6 0.7610224099999999
11 0.7638221859
16 0.762079964041
20 0.75870316440059
24 0.7554241327565842
28 0.7553648914290183
30 0.7560482425147281
33 0.7541307600895808
37 0.752300452488685
41 0.7511554479637982
45 0.7480488934841601
49 0.7464834045493185
53 0.7432605705038253
60 0.7414019647987871
63 0.7380009451507993
65 0.7358749356992913
70 0.7326751863422984
74 0.7309334344788754
80 0.7277581001340866
81 0.7257715191327457
87 0.7224288039414183
89 0.7202785159020041
94 0.7166717307429841
98 0.7144120134355543
104 0.7125078933011988
108 0.7091838143681869
112 0.706869976224505
114 0.7037882764622599
117 0.7014683936976374
122 0.698456709760661
128 0.6966831426630543
130 0.6939343112364238
136 0.6905249681240596
138 0.688811718442819
144 0.6874876012583908
148 0.6840647252458069
152 0.6828010779933489
154 0.6794590672134154
159 0.6772894765412812
162 0.6762135817758683
165 0.6731434459581097
171 0.6702260114985286
175 0.6694417513835432
177 0.6670713338697077
181 0.6641296205310107
186 0.6631883243257006
191 0.6613844410824437
195 0.6582675966716192
197 0.657033920704903
201 0.6544325814978539
208 0.6508162556828754
209 0.6489710931260466
216 0.6459163821947861
219 0.6441632183728382
223 0.6410975861891098
226 0.6389426103272188
231 0.6375421842239466
233 0.6346207623817071
239 0.63111355475789
242 0.628885419210311
246 0.625725565018208
250 0.6243443093680259
253 0.6219708662743456
260 0.6187471576116021
261 0.6172366860354862
267 0.6148823191751314
272 0.61334149598338
273 0.6107770810235462
280 0.6099323102133107
282 0.6092729871111776
285 0.6074132572400659
292 0.6059971246676653
294 0.6031251534209886
297 0.6022209018867787
304 0.600384692867911
306 0.6006488459392318
309 0.5989393574798395
316 0.598060963905041
320 0.5958823542659906
324 0.5944705307233307
325 0.5921698254160973
332 0.5897881271619363
335 0.588235245890317
337 0.5859668934314137
343 0.5851122244970997
349 0.5846571022521286
352 0.5820145312296073
355 0.5804343859173112
360 0.579115042058138
362 0.5765898916375566
368 0.573489992721181
370 0.5774230927939692
375 0.5747878618660295
378 0.5734279832473691
384 0.5713017034148955
386 0.5700956863807466
391 0.5681377295169392
396 0.5668743522217699
401 0.5659276086995522
404 0.5636103326125566
409 0.564204229286431
413 0.5628171869935666
416 0.561086015123631
419 0.5591611549723946
424 0.5594535434226706
427 0.5579200079884439
430 0.5570458079085594
435 0.5567953498294738
438 0.556837396331179
442 0.5548800223678673
448 0.5537512221441886
453 0.5526417099227466
457 0.5505982928235191
459 0.5498013098952839
463 0.547923296796331
469 0.5476050638283677
471 0.545844013190084
475 0.5454705730581831
478 0.5434238673276013
485 0.5424696286543254
486 0.540429932367782
493 0.5381836330441042
494 0.5368997967136632
499 0.5356407987465265
502 0.5331753907590612
508 0.5324186368514705
510 0.5304964504829558
514 0.5282044859781263
519 0.5274024411183451
525 0.5266354167071617
528 0.52483106254009
531 0.5243947519146892
535 0.5230418043955423
541 0.5236363863515868
542 0.522135022488071
546 0.5225156722631903
551 0.5210905155405584
556 0.5211686103851528
561 0.5187969242813012
562 0.5184239550384881
569 0.5169367154881032
573 0.5173463483332221
575 0.5154408848498899
580 0.514856476001391
582 0.513551911241377
589 0.5119643921289633
590 0.5115527482076737
594 0.5094872207255969
599 0.5087543485183409
603 0.5071178050331575
607 0.506807626982826
612 0.5056595507129977
615 0.5062259552058678
621 0.5041436956538091
623 0.5030982586972711
627 0.5025892761102984
632 0.5008283833491953
637 0.5004830995157034
641 0.49921626852054635
643 0.4987921058353409
647 0.49694218477698743
651 0.49673476292921753
654 0.49486741529992534
658 0.49377374114692607
664 0.49383600373545683
667 0.49261564369810223
670 0.4907584872611212
677 0.49024690238851
680 0.4886264333646249
685 0.4884411690309787
687 0.48714875734066887
691 0.48702926976726213
698 0.48552297706958947
700 0.48492474729889357
703 0.48339649982590466
707 0.4839575348276456
714 0.48244595947936914
716 0.4825954998845754
721 0.48220354488572964
724 0.48081550943687235
730 0.4807843543425036
732 0.47954551079907853
737 0.47926405569108776
741 0.4779714151341769
746 0.47774170098283514
749 0.4763412839730068
751 0.47629487113327673
755 0.475533922421944
759 0.4754535831977245
765 0.47416104736574727
768 0.4729074368920898
771 0.47255936252316894
776 0.47142176889793724
781 0.47166855120895784
785 0.46977186569686824
788 0.4700671470398996
793 0.4684254755695006
795 0.4680522208138056
800 0.4663536986056675
806 0.46618716161961077
808 0.4648852900034146
811 0.4631364371033805
816 0.4639470727323467
819 0.46259560200502325
824 0.461934645984973
827 0.4604582995251233
833 0.46029371652987205
836 0.4587067793645733
840 0.45833571157092756
844 0.4570943544552183
848 0.4569714109106661
853 0.45585969680155947
856 0.4557220998335439
862 0.4557218788352084
864 0.45448666004685634
869 0.4544777934463878
872 0.4535610155119239
878 0.4538414053568047
879 0.45307599130323667
884 0.4524582313902043
890 0.45039164907630225
891 0.4498597325855392
898 0.4481281352596838
901 0.44827985390708697
903 0.4490440553680161
907 0.448194614814336
911 0.44775366866619265
916 0.4464561319795307
921 0.4450615706597354
925 0.446148954953138
927 0.4457274654036066
933 0.4444411907495705
935 0.4448197788420748
941 0.44415758105365405
946 0.4447380052431175
947 0.44422662519068634
953 0.4446533589387795
958 0.4454338253493917
961 0.4438174870958978
963 0.4442483122249388
968 0.44345282910268946
972 0.44343530081166255
976 0.44243194780354594
982 0.4413086283255105
983 0.44147554204225536
988 0.4404257866218328
992 0.44041352875561446
996 0.4389523934680583
999 0.43882986953337777
1004 0.437777570838044
1009 0.4377717951296635
1013 0.43762307717836685
1015 0.4361258464065832
1019 0.4359775879425174
1026 0.43682581206309223
1031 0.43547355394246134
1033 0.43570981840303674
1038 0.4347767202190064
1043 0.43519595301681635
1044 0.4339429934866482
1050 0.43318956355178173
1052 0.4335746679162639
1059 0.4327389212371013
1063 0.43281453202473025
1065 0.43180438670448296
1069 0.4317983428374381
1072 0.4306893594090638
1078 0.43016646581497314
1082 0.42880580115682343
1086 0.4272467431452552
1089 0.42685627571380264
1093 0.4261107129566646
1098 0.4263486058270979
1103 0.4269151197688269
1106 0.4254199685711386
1108 0.42353076888542723
1112 0.42243646119657297
1116 0.42234909658460723
1121 0.4216436056187612
1125 0.4219351695625736
1130 0.4203698178669478
1134 0.4183491196882783
1136 0.4163306284913955
1142 0.41719132220648153
1146 0.4187884089844167
1149 0.41840552489457256
1154 0.41857146964562686
1157 0.41757075494917056
1163 0.41642804739967887
1165 0.4169727669256821
1169 0.41620003925642524
1175 0.41618203886386096
1177 0.41432321847522235
1182 0.41267098629047017
1184 0.41081227642756546
1189 0.4128331536632898
1192 0.41318382212665694
1196 0.4125209839053904
1201 0.41156077406633645
1204 0.4118801663256731
1208 0.41084536466241633
1212 0.4112039110157922
1219 0.40987787190563424
1223 0.4101900931865779
1225 0.4093351922547121
1231 0.407822840332165
1232 0.4071576119288433
1236 0.40584403580955486
1242 0.4080725954514593
1247 0.4080868694969447
1251 0.4101620008019753
1253 0.4095373807939555
1257 0.40952700698601596
1262 0.4089277369161558
1267 0.40880745954699427
1269 0.4079873849515243
1274 0.40695551110200906
1279 0.40739895599098896
1283 0.4072999664310791
1287 0.40773996676676827
1291 0.4060635670991006
1295 0.40644693142810956
1296 0.40446146211382844
1303 0.40413384749269016
1306 0.4066715090177633
1309 0.4064997939275856
1313 0.40574879598830976
1319 0.40723330802842667
1320 0.4065779749481424
1327 0.406684195198661
1328 0.4056183532466744
1333 0.4055531697142077
1339 0.4044026380170656
1343 0.40454161163689495
1344 0.403353195520526
1348 0.4029696635653207
1355 0.4023459669296675
1356 0.40259150726037085
1364 0.40307459218776714
1367 0.40329184626588943
1370 0.40249492780323054
1373 0.4004829785251982
1380 0.40105514873994624
1381 0.39960659725254677
1385 0.39967353128002125
1390 0.39896379596722104
1396 0.4003081580075488
1397 0.4004550764274733
1403 0.40118352566319854
1405 0.40090769040656654
1412 0.4010016135025009
1414 0.39994959736747593
1420 0.39942110139380116
1421 0.39770189037986314
1428 0.3975568714760645
1430 0.39641830276130385
1435 0.39643911973369084
1437 0.3951157285363539
1442 0.39542657125099034
1448 0.39668330553848047
1450 0.39579947248309566
1453 0.3958414777582647
1457 0.3945130629806821
1463 0.3946009323508753
1465 0.39325792302736656
1471 0.3937903437970929
1474 0.39284744035912195
1477 0.39320896595553073
1482 0.3926088762959754
1488 0.3929957875330157
1491 0.3923008296576855
1495 0.3923548213611086
1497 0.3916702731474975
1502 0.39082257041602253
1507 0.3915103447118623
1510 0.3905672412647436
1513 0.3903505688520962
1518 0.3897930631635752
1521 0.3884881325319395
1528 0.3885712512066201
1530 0.3872875386945539
1534 0.3869056633076084
1540 0.3858276066745323
1541 0.385817330607787
1547 0.3849831573017092
1549 0.38463432572869205
1556 0.3831299824714051
1557 0.3832826826466911
1563 0.38180985582022414
1565 0.38140975726202186
1572 0.38146665968940163
1573 0.38020499309250766
1579 0.3801829431615826
1582 0.37939911372996676
1585 0.3796281225926671
1591 0.3787018413667404
1594 0.378878822953073
1597 0.3780580347235423
1602 0.3784074543763069
1606 0.37731437983254384
1610 0.3771052360342184
1613 0.3778051836738762
1617 0.3769911318371375
1624 0.3771302205187661
1625 0.37598091831357844
1632 0.37611410913044263
1633 0.3752149680391382
1639 0.3757428183587468
1643 0.3747903901751593
1648 0.3751234862734077
1650 0.3739752514106736
1653 0.3734424988965669
1660 0.3736260739076012
1663 0.3730568131685252
1668 0.3735532450368399
1669 0.3726437125864715
1675 0.3729542754606068
1677 0.3722827327060007
1682 0.3714229053789407
1685 0.3716536763251512
1692 0.37025813956189974
1695 0.3703145581662807
1699 0.37063541258461796
1701 0.36985905845877176
1709 0.37002346787418405
1711 0.3690642331954422
1715 0.36955859086348775
1720 0.36875100495485286
1725 0.3676154949053043
1726 0.36751233995625127
1730 0.36626721655668876
1736 0.3668195443911219
1739 0.36633034894721067
1742 0.36632004545773855
1749 0.36558384500316116
1753 0.36607400655312955
1755 0.36486326648759826
1758 0.36516563382272227
1765 0.36455097748449505
1766 0.3654914677096501
1771 0.36510455303255357
1775 0.36552450750222804
1778 0.3650942624272057
1783 0.36564231980293366
1789 0.36505589660490434
1792 0.3652713376388553
1796 0.3646296242624667
1801 0.365688328019842
1802 0.3653764447396436
1808 0.36578468029224714
1810 0.36528883348932467
1817 0.3653729451544314
1818 0.3643312157028871
1822 0.3642719035458582
1826 0.3630941845103996
1830 0.36284224266529563
1835 0.3628048202386427
1838 0.3617797720362563
1842 0.3604159743158937
1846 0.36065481457273474
1851 0.3601802664270074
1857 0.36037446376273735
1858 0.36009171912511
1863 0.3606178019338589
1867 0.3613316239145203
1870 0.3609883076753751
1875 0.36128542459862134
1880 0.3619115703526351
1882 0.36177045464910873
1887 0.36223775010261766
1893 0.3615963726015915
1894 0.36203540887557556
1901 0.36116705478681976
1903 0.36150238423895154
1908 0.360760360396562
1910 0.3614137567925964
1917 0.3616786192246705
1920 0.3607478330324238
1924 0.35993235470209956
1928 0.36033603115507856
1930 0.3592526708435278
1935 0.3591591441350925
1941 0.3585565526937416
1942 0.3587199871668042
1946 0.35759578729513614
1950 0.3573088294221848
1955 0.3564167411279629
1959 0.3567735737166833
1962 0.3562898379795164
1969 0.3553939395997212
1970 0.356180000203724
1975 0.3561272002016867
1978 0.35788892819966983
1985 0.35846003891767314
1987 0.3602384385284964
1992 0.36084705414321144
1996 0.36306458360177934
1998 0.36371793776576156
2002 0.36397275838810395
2008 0.3660870308042229
2010 0.36644916049618065
2016 0.36782866889121885
2020 0.36757638220230665
2025 0.3698266183802836
2028 0.36989235219648076
2033 0.3722084286745159
2035 0.37202034438777076
2041 0.37333814094389306
2045 0.3735147595344542
2047 0.37491061193910963


==> iclr2026/data/greats_bs16.dat <==
0 1.5614
1 1.578938
15 1.58789762
20 1.5847916437999998
32 1.5857737273619996
37 1.5779139900883796
45 1.5759118501874958
49 1.5654537316856207
61 1.5628741943687645
65 1.552300452425077
73 1.5484964479008263
86 1.545894483421818
93 1.5358395385875998
102 1.5355661432017238
107 1.5243814817697066
116 1.5197086669520097
125 1.5103925802824896
129 1.5069706544796646
139 1.498895947934868
148 1.4978719884555194
155 1.4902712685709643
165 1.4803745558852546
172 1.475941810326402
180 1.4656693922231379
187 1.4605936983009065
194 1.4506447613178972
205 1.4479473137047183
213 1.439058840567671
223 1.4353682521619942
233 1.4256425696403743
235 1.4231701439439706
243 1.4144214425045307
257 1.4050512280794856
261 1.4059667157986908
268 1.3984370486407038
278 1.3888026781542968
283 1.385353651372754
290 1.3759661148590265
299 1.3709304537104363
309 1.362082149173332
317 1.3626843276815988
323 1.3535464844047826
332 1.3519950195607349
344 1.3437600693651275
348 1.3433314686714763
355 1.3349151539847617
364 1.3347660024449142
373 1.325780342420465
379 1.3250005389962605
387 1.3163965336062977
399 1.3147675682702349
403 1.3068198925875327
411 1.3014306936616573
420 1.2993783867250406
430 1.2910316028577902
443 1.2894082868292123
444 1.2817172039609201
456 1.2727600319213108
464 1.2721404316020977
473 1.2648220272860766
482 1.2658308070132158
485 1.2585074989430838
499 1.2591164239536528
502 1.2513252597141162
515 1.248134007116975
522 1.2390986670458053
525 1.238287680375347
534 1.2405708035715937
542 1.2329930955358777
549 1.2315671645805188
557 1.2240404929347135
571 1.2230370880053663
572 1.2167917171253124
585 1.2180857999540593
589 1.2108799419545186
599 1.2108891425349735
607 1.2022012511096236
617 1.2011292385985275
622 1.1932979462125424
633 1.193293966750417
640 1.187789027082913
650 1.179721136812084
656 1.178336925443963
668 1.1817895561895235
671 1.1756726606276282
678 1.1771629340213519
686 1.1691073046811384
694 1.1666892316343271
704 1.160345339317984
715 1.153119885924804
723 1.1515946870655558
726 1.1439507401949003
735 1.1420142327929512
743 1.1354950904650218
753 1.1359231395603717
758 1.1288059081647681
767 1.1302788490831204
775 1.122888060592289
788 1.1149541799863663
795 1.1174596381865025
802 1.1115080418046375
807 1.1101409613865911
817 1.1029845517727253
827 1.1016047062549978
831 1.0946896591924478
839 1.0871807626005234
848 1.087057954974518
856 1.0880933754247728
862 1.0806804416705251
870 1.0792896372538199
884 1.0727197408812819
891 1.072729543472469
902 1.0766142480377445
906 1.069518105557367
916 1.0694219245017933
920 1.0636317052567754
932 1.0626183882042075
938 1.0562552043221654
944 1.0538156522789437
953 1.051605495756154
960 1.0451034407985924
971 1.0448994063906063
979 1.0390364123267002
985 1.0429980482034331
991 1.0372840677213988
1003 1.036843227044185
1010 1.0303937947737432
1015 1.0314968568260057
1026 1.0248378882577458
1033 1.0261515093751683
1042 1.0199039942814165
1055 1.0177179543386023
1056 1.0119737747952162
1071 1.011527037047264
1075 1.0054347666767915
1080 1.0031444190100236
1090 0.9969049748199234
1101 0.9998179250717241
1104 0.9958747458210069
1116 0.9932819983627967
1126 0.9864661783791688
1133 0.9872045165953771
1136 0.9814774714294233
1147 0.983865696715129
1153 0.9783200397479778
1165 0.981383839350498
1171 0.985748000956993
1183 0.978800520947423
1191 0.9800105157379487
1196 0.9838164105805692
1204 0.9786602464747635
1214 0.9802636440100159
1223 0.9747160075699157
1230 0.9753378474942165
1236 0.9699784690192743
1245 0.9684376843290816
1256 0.9706863074857908
1257 0.9660504444109329
1270 0.9598359399668235
1275 0.9620135805671552
1281 0.9575074447614836
1294 0.9522643703138688
1298 0.9534497266107301
1305 0.9475132293446228
1318 0.9523680970511765
1322 0.9477104160806648
1337 0.9479153119198581
1345 0.9415851588006595
1353 0.9394983072126529
1360 0.9336943241405264
1365 0.9322073808991211
1371 0.9268463070901299
1381 0.9292108440192286
1387 0.9245117355790362
1395 0.9236096182232458
1403 0.9192185220410134
1413 0.9221813368206033
1421 0.9172105234523973
1426 0.9166084182178733
1435 0.9105003340356945
1444 0.9079843306953376
1450 0.9023414873883842
1462 0.9028880725145003
1468 0.8977681917893554
1475 0.8975635098714618
1485 0.8931378747727473
1492 0.8930064960250198
1500 0.8880654310647697
1511 0.889961776754122
1516 0.8858791589865808
1527 0.8863353673967149
1531 0.8811870137227478
1540 0.8814091435855202
1548 0.877066052149665
1559 0.8713593916281683
1569 0.8727397977118867
1573 0.8698683997347678
1583 0.8761807157374202
1589 0.872462908580046
1595 0.8726232794942456
1608 0.8668130466993031
1618 0.8673429162323102
1622 0.8623314870699872
1629 0.8621281721992873
1636 0.8572418904772945
1648 0.8578624715725215
1659 0.8516918468567962
1664 0.8502099283882283
1674 0.845583829104346
1679 0.8469699908133026
1688 0.8444112909051695
1693 0.8489691779961178
1700 0.8448184862161566
1708 0.847087301353995
1716 0.842886428340455
1725 0.8439395640570505
1735 0.83962716841648
1745 0.8427188967323153
1750 0.8377907077649921
1758 0.8381308006873421
1767 0.8418234926804687
1774 0.838582257753664
1783 0.8396974351761274
1791 0.8346634608243662
1802 0.8348628262161225
1811 0.8301061979539613
1820 0.8297271359744217
1824 0.8246248646146774
1834 0.8262326159685307
1841 0.8203592898088453
1846 0.8199806969107568
1857 0.8156018899416492
1863 0.8151838710422327
1872 0.8114900323318103
1878 0.8123701320084922
1886 0.8069174306884073
1897 0.8069862563815232
1903 0.810905393817708
1913 0.8060993398795309
1918 0.8077763464807356
1926 0.8041035830159282
1935 0.8038365471857689
1943 0.7992511817139113
1955 0.7994986698967722
1965 0.8050536831978045
1967 0.8015371463658264
1977 0.8047337749021681
1982 0.8004794371531465
1996 0.8033716427816151
1998 0.798465926353799
2009 0.799090267090261
2016 0.8007233644193583
2022 0.7963531307751647
2031 0.7946955994674131
2041 0.790223643472739
2047 0.7901734070380115


==> iclr2026/data/greats_bs256.dat <==
0 0.6491
1 0.650169
7 0.65149031
10 0.6514194069
14 0.650383212831
17 0.64878138070269
23 0.6479105668956631
25 0.6463434612267065
29 0.6448850266144395
35 0.6424571763482951
38 0.6407066045848121
42 0.6380445385389639
47 0.6361880931535743
49 0.6337222122220385
55 0.6308749900998181
58 0.6287962401988199
61 0.6263612777968316
66 0.6245286650188633
72 0.6225743783686747
73 0.6198776345849879
79 0.618043858239138
81 0.6154634196567467
86 0.6133807854601792
90 0.6108299776055773
94 0.6088066778295216
100 0.6061116110512264
102 0.604497494940714
107 0.6018585199913069
112 0.5999769347913938
113 0.5976211654434799
118 0.595725953789045
122 0.5931116942511545
128 0.5912905773086429
130 0.5890926715355564
136 0.5871787448202009
140 0.5846929573719989
144 0.5835970277982788
145 0.580960057520296
149 0.578308456945093
153 0.5768083723756421
158 0.5742242886518856
162 0.5724690457653667
166 0.569971355307713
169 0.5673096417546358
173 0.5657955453370895
177 0.5632775898837187
183 0.5613028139848816
185 0.5596937858450327
191 0.5571378479865824
196 0.5558204695067166
197 0.5534932648116494
202 0.5521933321635328
207 0.5500723988418975
212 0.5486306748534786
215 0.5467413681049438
220 0.5444299544238944
222 0.5431286548796554
228 0.5410243683308589
230 0.5399061246475503
233 0.5377650634010748
240 0.535490412767064
241 0.5342025086393934
247 0.5332454835529995
249 0.5309050287174695
253 0.5292149784302949
258 0.5270958286459919
264 0.525959870359532
265 0.5239362716559367
271 0.5220149089393774
275 0.5211617598499836
277 0.5190071422514837
282 0.5179600708289689
286 0.5162704701206792
291 0.5144097654194724
296 0.5134176677652776
297 0.5118154910876248
304 0.5098043361767485
305 0.508316292814981
312 0.5066481298868312
316 0.5058626485879628
318 0.5039130221020832
321 0.5029278918810623
325 0.5008626129622518
329 0.4993099868326293
334 0.497239886964303
337 0.49599248809465996
344 0.49424856321371335
348 0.4933340775815762
351 0.4916367368057605
356 0.4897863694377029
360 0.4888975057433258
363 0.48828953068589254
366 0.4869096353790336
373 0.4858255390252432
374 0.4842552836349908
378 0.4832107307986409
385 0.4816366234906545
387 0.48098225725574795
392 0.4794414346831905
395 0.4783890203363586
399 0.476733130132995
404 0.47557179883166506
408 0.4742900808433484
411 0.4733561800349149
416 0.47255861823456574
420 0.4707710320522201
422 0.4701013217316979
429 0.46874830851438093
431 0.4677928254292371
435 0.46691989717494475
440 0.46604469820319533
442 0.46469825122116337
449 0.46320626870895176
450 0.4624812060218622
454 0.4609763939616436
458 0.46047763002202713
462 0.45908285372180685
467 0.45836202518458874
470 0.4569124049327429
475 0.4561042808834155
480 0.4547402380745813
482 0.4541538356938355
489 0.4528882973368971
493 0.4521514143635282
496 0.4510309002198929
500 0.45046259121769394
502 0.44931396530551704
509 0.44842282565246183
510 0.4466545973959372
516 0.4460620514219778
518 0.445104430907758
524 0.4439753865986804
527 0.4435066327326936
530 0.44205256640536666
536 0.441303040741313
538 0.4402540103338998
542 0.4385494702305608
549 0.4380359755282552
550 0.4369256157729726
556 0.4361603596152429
560 0.4354307560190905
563 0.4338434484588996
567 0.43337201397431063
573 0.43210429383456755
577 0.4319322508962219
578 0.43123992838725966
582 0.43019152910338704
586 0.4297856138123532
590 0.42973675767422964
597 0.42857339009748735
601 0.4280556561965125
602 0.42695909963454737
607 0.42671750863820185
611 0.42563633355181985
615 0.42542297021630165
621 0.4241057405141387
622 0.4235156831089973
629 0.4223825262779073
630 0.4221207010151282
635 0.4210144940049769
641 0.42062934906492716
644 0.41923305557427787
647 0.41881072501853506
653 0.4178366177683497
654 0.4172902515906662
659 0.4161063490747595
665 0.41556928558401196
666 0.41428259272817186
672 0.4138627668008901
675 0.4129301391328812
678 0.4126858377415524
686 0.4125259793641368
687 0.4112297195704955
691 0.41061242237479056
697 0.41106929815104265
699 0.4100706051695322
706 0.40975089911783685
707 0.4085573901266585
711 0.4080088162253919
718 0.407131728063138
720 0.4070244107825067
726 0.40740116667468157
729 0.40631015500793477
732 0.4059390534578554
737 0.4050766629232769
739 0.4049638962940441
744 0.40396225733110364
747 0.4035826347577926
754 0.40278380841021466
758 0.4029199703261125
759 0.40209377062285134
765 0.4022538329166228
767 0.4013722945874566
774 0.40099657164158203
778 0.40014360592516623
779 0.4003361698659145
783 0.39969280816725533
790 0.39868788008558276
791 0.3985460012847269
795 0.3972185412718796
799 0.3969773558591608
805 0.39621658230056916
809 0.39476141647756346
812 0.39555080231278783
816 0.39701629428965995
819 0.39611513134676335
823 0.3958969800332957
827 0.39589701023296275
834 0.3952150401306331
837 0.39504988972932675
840 0.3942743908320335
845 0.3938096469237131
848 0.39283655045447596
853 0.39271418494993116
855 0.39179504310043184
860 0.39188009266942747
864 0.3910862917427332
870 0.39072142882530586
872 0.3899012145370528
878 0.39014420239168224
881 0.3891257603677654
884 0.3887325027640878
887 0.38803917773644686
892 0.38808678595908236
895 0.3871369180994915
901 0.38707454891849663
906 0.38693080342931163
907 0.3860984953950185
914 0.3852805104410683
917 0.38519170533665764
920 0.3847007882832911
926 0.38470478040045814
930 0.3836307325964536
934 0.38351342527048904
935 0.38289829101778416
940 0.3826083081076063
945 0.38266122502653027
950 0.38169861277626493
953 0.3814066266485023
956 0.3804235603820173
962 0.3802513247781972
963 0.3793958115304152
967 0.37930685341511106
972 0.37867078488095995
977 0.37851507703215037
981 0.37834692626182886
984 0.37754145699921055
989 0.37736004242921845
993 0.37684544200492626
998 0.37612598758487703
1001 0.37683772770902824
1003 0.37616535043193794
1007 0.37592669692761854
1012 0.37523642995834233
1015 0.3753470656587589
1019 0.3744235950021713
1026 0.3742273590521496
1030 0.3732140854616281
1033 0.37336494460701186
1036 0.37268129516094173
1041 0.3716514822093323
1045 0.37153296738723895
1051 0.37085563771336655
1055 0.37096708133623285
1058 0.37013441052287055
1061 0.3699090664176418
1066 0.37005397575346544
1070 0.36902043599593076
1074 0.36916423163597145
1076 0.36846958931961177
1081 0.36812089342641563
1085 0.3682566844921515
1088 0.36755111764723
1094 0.36801160647075765
1097 0.36757849040605006
1103 0.36750470550198955
1105 0.3666786584469696
1111 0.36648687186249995
1114 0.36592600314387497
1116 0.36594074311243624
1120 0.36523233568131186
1127 0.3655860123244987
1130 0.36475915220125377
1132 0.3646865606792412
1139 0.3650156950724488
1140 0.3648585381217243
1145 0.365100952740507
1149 0.36453794321310196
1155 0.36482256378097094
1156 0.3639053381431612
1160 0.3636342847617296
1165 0.36292994191411226
1168 0.36287664249497115
1175 0.36210987607002143
1176 0.3619367773093212
1180 0.36139940953622796
1185 0.3615074154408657
1188 0.360839341286457
1193 0.36063894787359246
1197 0.36082655839485656
1200 0.360538292810908
1205 0.3599129098827989
1209 0.3599547807839709
1214 0.3603532329761312
1219 0.3598137006463699
1223 0.3601555636399062
1224 0.3597750080035071
1230 0.359880257923472
1234 0.35894645534423725
1237 0.35891799079079484
1242 0.3584718108828869
1245 0.358488092774058
1249 0.3581162118463175
1252 0.3582760497278543
1259 0.35770128923057576
1263 0.35693427633826996
1264 0.35715593357488723
1271 0.3564943742391384
1272 0.356688430496747
1277 0.3560805461917795
1283 0.3556417407298617
1285 0.3560973233225631
1288 0.35571135008933746
1293 0.35561323658844407
1298 0.35507210422255964
1302 0.35519838318033403
1304 0.3544623993485307
1309 0.3543697753550454
1313 0.3537690776014949
1319 0.3540433868254799
1320 0.3537799529572251
1325 0.3532311534276529
1328 0.3531608418933764
1334 0.35326423347444263
1336 0.3527045911396982
1341 0.35270854522830125
1347 0.35280945977601824
1348 0.35248236517825804
1354 0.35243154152647543
1357 0.35195322611121066
1361 0.35131269385009856
1365 0.35164056691159756
1370 0.3511131612424816
1376 0.35016102963005674
1377 0.35035841933375617
1384 0.3499978351404186
1386 0.3502818567890144
1391 0.3498950382211243
1394 0.350256087838913
1400 0.34985152696052385
1403 0.34998901169091856
1405 0.34950812157400934
1411 0.3489660403582692
1416 0.34921237995468657
1417 0.3486892561551397
1421 0.3485443635935883
1426 0.34801091995765243
1429 0.3477858107580759
1435 0.34718095265049514
1440 0.3474881431239902
1441 0.34728526169275026
1445 0.3467494090758228
1452 0.34660091498506457
1454 0.34671990583521395
1458 0.34598870677686183
1461 0.3461928197090932
1468 0.34568189151200224
1469 0.3460310725968822
1476 0.3456827618709134
1478 0.3458059342522043
1484 0.34490287490968224
1488 0.34524684616058543
1489 0.3447693776989796
1493 0.3439756839219898
1498 0.3444279270827699
1501 0.34400564781194226
1505 0.3443865913338229
1510 0.34409772542048467
1516 0.34356874816627986
1519 0.34371706068461705
1523 0.3429228900777709
1526 0.34286966117699313
1532 0.3423039645652232
1536 0.342723924919571
1540 0.3424216856703753
1541 0.34271946881367155
1545 0.3419732741255348
1551 0.34213854138427946
1556 0.34159315597043666
1558 0.34165322441073226
1561 0.34119569216662493
1565 0.3406907352449587
1570 0.3405048278925091
1574 0.340046779613584
1579 0.34026031181744815
1583 0.34070470869927366
1587 0.3400806616122809
1589 0.3398938549961581
1596 0.3391939164461965
1597 0.3391519772817346
1604 0.3387164575089172
1607 0.339304292933828
1611 0.33871125000448976
1614 0.33893213750444484
1617 0.3379918161294004
1622 0.3382278979681064
1625 0.3377076189884253
1630 0.338142542798541
1633 0.3378231173705556
1640 0.33828988619685
1644 0.3375999873348815
1645 0.3377769874615327
1652 0.3369802175869173
1653 0.33718241541104815
1657 0.3374515912569377
1661 0.3370590753443683
1668 0.3371194845909246
1671 0.33665128974501535
1675 0.33690177684756517
1677 0.3365047590790895
1683 0.3357997114882986
1686 0.33618771437341566
1689 0.33643283722968154
1693 0.33609050885738473
1700 0.3364596037688109
1701 0.33587800773112275
1709 0.3363432276538115
1710 0.3358197953772734
1714 0.3361565974235007
1719 0.3364680314492656
1722 0.33608135113477294
1729 0.33553053762342516
1730 0.3355912322471909
1737 0.336536319924719
1739 0.3358169567254718
1743 0.3360107871582171
1747 0.3365696792866349
1750 0.33619898249376856
1757 0.33542099266883085
1758 0.3353387827421425
1764 0.33475939491472106
1766 0.3352418009655739
1771 0.33479938295591816
1774 0.33507038912635895
1781 0.3344186852350954
1785 0.33449949838274445
1787 0.335133503398917
1790 0.3350011683649279
1796 0.33454015668127857
1800 0.3351797551144658
1803 0.3349279575633211
1809 0.3343096779876879
1813 0.33479858120781103
1816 0.3341735953957329
1820 0.3346178594417756
1823 0.3340826808473578
1829 0.3342588540388842
1831 0.3338442654984954
1836 0.33398682284351044
1840 0.3333649546150753
1843 0.3336743050689246
1849 0.33425856201823534
1850 0.334072976398053
1857 0.33383024663407246
1861 0.33444194416773176
1864 0.33415252472605445
1867 0.3346579994787939
1872 0.3342104194840059
1874 0.3340883152891659
1881 0.33345443213627424
1884 0.3335698878149115
1889 0.3338101889367624
1891 0.3333040870473948
1897 0.3326240461769209
1899 0.33277180571515164
1902 0.3326710876580001
1906 0.3321943767814201
1912 0.3322894330136059
1917 0.33177153868346987
1919 0.3314988232966352
1923 0.3308658350636689
1927 0.3312401767130322
1932 0.3305787749459019
1936 0.33102898719644286
1940 0.33034269732447846
1944 0.3303952703512337
1946 0.3306783176477214
1950 0.33015053447124415
1954 0.3305840291265317
1961 0.3301831888352664
1962 0.33045535694691375
1967 0.32996580337744463
1970 0.33010414534367016
1974 0.3297551038902335
1978 0.3302555528513312
1982 0.33032399732281786
1988 0.3299997573495897
1991 0.3294967597760938
1996 0.32973479217833285
2000 0.32927744425654953
2004 0.32966566981398404
2006 0.3293990131158442
2010 0.32967802298468574
2017 0.3290692427548389
2019 0.32907655032729055
2022 0.32870478482401766
2028 0.3291517369757775
2033 0.3288192196060197
2034 0.3288050274099595
2038 0.32832597713585987
2042 0.3285957173645012
2047 0.3283477601908562


==> iclr2026/data/greats_bs32.dat <==
0 1.6413
3 1.646083
7 1.65154417
12 1.6487997283
13 1.6474217310169998
19 1.64232951370683
21 1.6384612185697616
27 1.634156606384064
31 1.6267530403202233
33 1.620755509917021
39 1.6129549548178508
42 1.6066214052696721
48 1.5980491912169752
49 1.5915066993048055
54 1.5829796323117573
57 1.5761068359886399
61 1.5679097676287534
68 1.560862669952466
72 1.5527380432529414
73 1.5454016628204121
77 1.536592646192208
83 1.5306397197302857
85 1.5214013225329828
90 1.514054309307653
96 1.5066687662145766
97 1.498298078552431
102 1.4909230977669066
107 1.4830948667892374
111 1.476784918121345
114 1.4689450689401315
119 1.4610546182507302
121 1.454620072068223
125 1.4466588713475408
130 1.4401752826340655
135 1.4321945298077248
140 1.4256255845096475
143 1.417925328664551
145 1.4117180753779055
152 1.4039698946241266
153 1.3977591956778854
157 1.3905616037211066
163 1.3833709876838955
167 1.3786972778070565
169 1.371967305028986
176 1.366517631978696
178 1.359497455658909
184 1.3535904811023198
188 1.3460295762912966
192 1.3414422805283834
193 1.3348208577230996
198 1.3291466491458686
203 1.3223001826544099
208 1.3169961808278658
211 1.3105012190195873
216 1.3035772068293914
217 1.2985124347610975
224 1.2934413104134865
226 1.2864668973093516
230 1.2807132283362581
234 1.2739480960528957
238 1.2683536150923667
242 1.261824078941443
246 1.2566418381520286
250 1.2500744197705083
255 1.244809675572803
259 1.239549578817075
262 1.2329450830289044
267 1.2290306321986153
270 1.2229243258766291
274 1.2174330826178628
278 1.2103657517916842
282 1.2055410942737674
286 1.1999766833310297
290 1.1933669164977194
293 1.1890842473327423
299 1.1832324048594147
301 1.1786050808108204
306 1.174647030002712
311 1.169512559702685
314 1.165311434105658
319 1.1600033197646016
322 1.1560132865669555
328 1.1508721537012858
329 1.146397432164273
333 1.1410544578426303
341 1.1368329132642039
342 1.1316535841315618
346 1.1279210482902462
353 1.1227048378073436
354 1.1186757894292703
358 1.1124780315349774
363 1.1087812512196276
368 1.1031004387074312
372 1.099729434320357
375 1.0963171399771534
379 1.091325968577382
382 1.0873887088916083
386 1.0826078218026922
391 1.0790867435846652
395 1.0744138761488187
401 1.0712617373873305
402 1.0663081200134572
407 1.0622700388133228
411 1.0589713384251898
416 1.054370625040938
420 1.0509899187905285
422 1.0482910196026232
427 1.043451109406597
431 1.039904598312531
434 1.0352315523294056
440 1.0325922368061116
443 1.0289463144380504
446 1.0247828512936699
450 1.021567022780733
455 1.0193133525529257
458 1.0152872190273965
463 1.0108133468371225
468 1.0079662133687513
472 1.0032965512350638
475 1.0003335857227131
480 0.9958412498654861
483 0.9927018373668312
486 0.9888088189931629
492 0.9847437308032313
495 0.9817782934951991
498 0.9774545105602471
503 0.9744969654546446
509 0.9706499958000981
512 0.9678674958420972
515 0.9661388208836762
519 0.9626164326748394
525 0.958909268348091
528 0.95644317566461
530 0.9531267439079639
537 0.9494094764688843
539 0.9473263817041954
543 0.9435861178871534
547 0.9411682567082819
550 0.9373135741411991
554 0.9346874383997871
561 0.9310595640157893
564 0.9291079683756314
568 0.9255438886918751
570 0.9235504498049564
575 0.9202259453069068
580 0.9180316858538378
583 0.9140923689952994
587 0.9124054453053464
593 0.909332390852293
596 0.9076650669437701
601 0.9035954162743324
602 0.901478462111589
606 0.898721677490473
613 0.8976234607155683
614 0.8943062261084126
618 0.8925201638473285
623 0.8898839622088551
628 0.8879101225867665
630 0.8853720213608989
636 0.8832173011472899
639 0.879686128135817
643 0.8777622668544589
648 0.8745296441859143
650 0.8726483477440551
654 0.8715938642666146
658 0.8686399256239484
662 0.866383526367709
668 0.8641556911040319
673 0.8612471341929916
677 0.8598356628510617
678 0.8573113062225511
683 0.8541631931603256
687 0.8529505612287224
694 0.850253055616435
697 0.8490885250602707
701 0.846253639809668
704 0.8445491034115713
709 0.8418026123774556
711 0.840278586253681
718 0.8374548003911442
719 0.8352402523872328
724 0.8346138498633604
730 0.8325087113647268
731 0.8318226242510794
735 0.8312803980085687
739 0.828871594028483
746 0.8276898780881982
748 0.8251439793073162
752 0.8232955395142431
758 0.8201775841191006
759 0.8190568082779096
766 0.8164722401951305
768 0.8148895177931792
774 0.8143506226152474
776 0.811969116389095
780 0.8113614252252039
784 0.8094128109729518
789 0.8080726828632223
794 0.80574795603459
796 0.8046824764742442
800 0.8025406517095017
804 0.8017482451924067
807 0.7995237627404826
812 0.7966145251130778
816 0.795913379861947
821 0.7952522460633276
823 0.7934167236026943
830 0.7908515563666674
834 0.7907620408030007
835 0.7886464203949707
839 0.787921956191021
846 0.7856437366291108
847 0.7846182992628197
851 0.7821921162701915
858 0.7811531951074895
859 0.7785616631564146
866 0.7775020465248504
867 0.775738026059602
872 0.7733886457990059
875 0.7726297593410157
881 0.7706104617476056
885 0.7694063571301295
890 0.7683532935588282
893 0.7662967606232399
895 0.7660527930170075
901 0.7658502650868373
903 0.7637537624359688
907 0.7636052248116091
911 0.762067172563493
915 0.759715500837858
919 0.7586823458294795
924 0.7567675223711847
929 0.7556908471474729
934 0.7534969386759982
936 0.7530539692892382
942 0.7527864295963458
943 0.7514325653003824
948 0.7494752396473786
954 0.7487924872509049
957 0.7490705623783959
959 0.7478348567546119
965 0.7457805081870658
968 0.7448957031051952
972 0.7430627460741431
975 0.7430111186134017
982 0.7412020074272677
984 0.7408719873529951
989 0.7415172674794651
991 0.7402870948046705
995 0.7398072238566238
1000 0.7381411516180575
1003 0.7355887401018769
1007 0.7351948527008582
1013 0.7330269041738495
1015 0.731680635132111
1023 0.7309098287807899
1024 0.729206730492982
1030 0.7275306631880522
1032 0.7272883565561716
1036 0.7254384729906098
1041 0.7249920882607037
1045 0.7231821673780967
1049 0.7214343457043157
1053 0.7215490022472726
1057 0.7202485122247999
1063 0.720104027102552
1064 0.7183749868315265
1069 0.7189192369632111
1074 0.717679044593579
1076 0.7153522541476433
1083 0.7154357316061669
1084 0.7141903742901053
1090 0.7137414705472043
1095 0.7113640558417322
1097 0.7110004152833149
1100 0.7110014111304818
1107 0.7106833970191769
1108 0.7086125630489852
1114 0.7082564374184954
1116 0.7064828730443105
1121 0.7058420443138673
1126 0.7040346238707287
1131 0.7033512776320213
1134 0.7019557648557011
1136 0.7016782072071441
1140 0.7004524251350727
1147 0.6988069008837219
1148 0.6984088318748847
1154 0.6970147435561358
1157 0.6972695961205745
1160 0.6953169001593688
1165 0.695247731157775
1169 0.6934332538461973
1174 0.6932649213077353
1178 0.6919642720946579
1181 0.6918186293737113
1186 0.6905594430799742
1188 0.6911738486491744
1193 0.6892041101626827
1197 0.6889760690610559
1203 0.6876523083704453
1204 0.6876537852867409
1209 0.6857092474338735
1215 0.6866541549595347
1216 0.6860976134099395
1221 0.68567863727584
1225 0.6844098509030816
1231 0.6834487523940508
1232 0.6836862648701102
1236 0.6822304022214091
1240 0.683327098199195
1244 0.6817498272172031
1249 0.6798823289450311
1255 0.6807855056555807
1257 0.6802056505990249
1260 0.6808245940930346
1264 0.6799923481521043
1269 0.6789004246705833
1275 0.6798354204238775
1276 0.6786110662196386
1283 0.6787219555574423
1284 0.6773547360018679
1288 0.6751731886418493
1292 0.6748744567554308
1297 0.6753507121878765
1301 0.6736982050659978
1304 0.6745662230153378
1308 0.6734265607851844
1315 0.6733332951773325
1319 0.6734759622255592
1321 0.6724662026033036
1327 0.6708715405772705
1331 0.6710858251714978
1332 0.6689489669197828
1337 0.6684354772505849
1343 0.6668001224780791
1345 0.6670781212532982
1351 0.6659023400407653
1355 0.6660903166403577
1359 0.6676984134739541
1362 0.6669184293392146
1365 0.6674172450458224
1369 0.6666140725953642
1376 0.6649019318694106
1377 0.6646599125507165
1381 0.6630603134252094
1386 0.6630777102909573
1390 0.6610499331880477
1394 0.6619724338561672
1398 0.6610027095176055
1402 0.6613906824224294
1406 0.6598487755982051
1410 0.6598372878422231
1415 0.6578619149638009
1418 0.6585162958141629
1421 0.6581291328560214
1428 0.6563908415274612
1430 0.6560559331121866
1435 0.6549673737810647
1438 0.6552637000432541
1443 0.6543480630428216
1448 0.6532395824123933
1449 0.6532041865882694
1453 0.6538491447223866
1458 0.6533806532751628
1461 0.6532498467424113
1467 0.6537153482749871
1472 0.6521421947922372
1473 0.6527317728443148
1477 0.6513824551158717
1481 0.650891630564713
1485 0.6498607142590659
1492 0.6505211071164753
1494 0.6496218960453105
1499 0.6503576770848574
1503 0.6491771003140088
1507 0.6493243293108686
1511 0.6481430860177598
1516 0.6489196551575822
1517 0.6480194586060063
1521 0.6485132640199462
1526 0.6476311313797468
1530 0.6479318200659494
1533 0.6472335018652899
1539 0.647246166846637
1541 0.6456417051781707
1546 0.645862288126389
1551 0.6450636652451252
1556 0.6452350285926739
1557 0.6441346783067472
1564 0.6453073315236797
1565 0.6448762582084429
1570 0.6451674956263583
1576 0.6456088206700947
1580 0.6437047324633938
1583 0.6436276851387599
1587 0.6442914082873723
1592 0.6436594942044986
1596 0.6429578992624537
1598 0.6433043202698292
1602 0.6419952770671309
1606 0.6423123242964596
1611 0.643296201053495
1613 0.6423012390429601
1620 0.6413852266525305
1621 0.6424763743860051
1628 0.6411446106421451
1632 0.6449041645357237
1633 0.6446301228903666
1640 0.645257821661463
1642 0.6440072434448484
1647 0.6424181710104
1649 0.642862989300296
1653 0.641677359407293
1657 0.6415195858132201
1664 0.6417973899550878
1667 0.6410494160555369
1669 0.6408959218949815
1673 0.6399809626760317
1679 0.6397351530492713
1682 0.6383338015187786
1686 0.6379694635035909
1691 0.6369847688685549
1694 0.6376439211798693
1698 0.6374284819680707
1702 0.6385161971483899
1706 0.638188035176906
1710 0.6367681548251369
1717 0.6370824732768855
1718 0.6361926485441166
1722 0.6370567220586754
1726 0.6360461548380887
1733 0.6368536932897078
1736 0.6357191563568106
1738 0.6358479647932426
1742 0.6348834851453101
1746 0.636571650293857
1750 0.6354929337909184
1754 0.6353480044530093
1759 0.6355495244084792
1762 0.6341800291643944
1769 0.6347302288727504
1771 0.633930926584023
1775 0.6342926173181826
1781 0.6335276911450007
1784 0.6336414142335508
1788 0.6345200000912152
1790 0.633317800090303
1795 0.6333556220894
1800 0.6341210658685059
1803 0.6334368552098208
1806 0.6341054866577226
1813 0.6356214317911454
1814 0.635204217473234
1819 0.6340511752985015
1823 0.6337516635455165
1827 0.6323711469100614
1830 0.6333654354409608
1834 0.6328157810865512
1838 0.6330086232756857
1844 0.6323485370429288
1848 0.6312280516724995
1851 0.6313977711557744
1856 0.6319727934442168
1858 0.6314170655097746
1862 0.6300888948546769
1866 0.6304230059061301
1872 0.6298577758470688
1874 0.6301041980885982
1879 0.6289671561077121
1883 0.6288034845466349
1886 0.6276184497011685
1893 0.6277862652041568
1895 0.6271564025521152
1900 0.627448838526594
1902 0.6258693501413282
1907 0.6266666566399148
1910 0.6259679900735157
1917 0.6257963101727805
1918 0.6246293470710527
1924 0.6242730536003421
1929 0.6230203230643387
1932 0.6231311198336954
1934 0.6221588086353584
1938 0.6228132205490049
1942 0.6218310883435149
1947 0.6221017774600797
1951 0.6213257596854789
1954 0.6217635020886241
1958 0.6212298670677379
1963 0.6214505683970605
1967 0.6204550627130898
1970 0.6201905120859589
1974 0.6194616069650992
1978 0.6199999908954482
1982 0.6184219909864938
1989 0.6191407710766288
1992 0.6198753633658625
1997 0.6185776097322039
1999 0.6182858336348818
2002 0.6194059752985329
2008 0.6184359155455476
2011 0.6184815563900921
2014 0.6186597408261911
2021 0.6187111434179292
2024 0.6170820319837499
2028 0.6167712116639124
2031 0.6173784995472732
2036 0.6181497145518005
2041 0.6167892174062825
2045 0.6153133252322196
2047 0.6158151919798973


==> iclr2026/data/greats_main.dat <==
0 0.6545
7 0.656107
12 0.6555989299999999
22 0.6534599406999999
26 0.6533943412929999
37 0.6512503978800699
46 0.6500758939012692
56 0.6475941349622565
57 0.6463481936126338
67 0.6432667116765075
73 0.6415950445597425
85 0.639150094114145
92 0.6371915931730036
97 0.6343766772412736
105 0.6328209104688608
115 0.6303437013641723
121 0.6285972643505305
136 0.6273282917070253
137 0.624897008789955
148 0.6237840387020555
155 0.6212531983150349
164 0.6184756663318846
173 0.6166479096685658
178 0.6154734305718801
188 0.6123226962661613
195 0.6105394693034997
207 0.6077670746104648
210 0.6062814038643601
219 0.6034075898257165
227 0.6024965139274593
236 0.5997505487881847
246 0.5984430433003028
250 0.5958876128672999
258 0.5944947367386268
273 0.5920957893712406
275 0.5910958314775282
284 0.588672873162753
297 0.5879221444311254
299 0.5860809229868141
314 0.5835571137569461
317 0.5820705426193766
323 0.5793378371931829
332 0.578543458821251
339 0.5763870242330384
348 0.574749153990708
358 0.572245662450801
363 0.571081205826293
377 0.56821639376803
379 0.5670432298303497
387 0.5649577975320461
398 0.5637282195567256
406 0.5613339373611583
414 0.5600375979875467
426 0.5577802220076712
431 0.5566774197875944
436 0.5543286455897185
449 0.5534753591338213
455 0.551454605542483
465 0.5503880594870583
469 0.5482311788921876
477 0.5473058671032658
485 0.5450978084322331
499 0.5443348303479107
502 0.5423294820444317
509 0.5415851872239873
522 0.5395353353517474
528 0.5383249819982299
539 0.5373977321782476
542 0.5351777548564651
548 0.5341809773079005
556 0.5319661675348215
567 0.5313915058594733
577 0.5293655908008785
585 0.5284889348928697
593 0.526368045543941
602 0.5257313650885016
605 0.5237510514376166
613 0.5232755409232405
621 0.5208897855140081
632 0.519851887658868
639 0.5180813687822793
649 0.5173295550944566
655 0.515138259543512
661 0.5141368769480769
669 0.512279508178596
683 0.5118327130968101
688 0.5102143859658419
693 0.5096372421061834
702 0.5077768696851216
716 0.5070681009882704
718 0.5053354199783876
731 0.5049000657786037
736 0.5025850651208177
747 0.5017982144696095
751 0.5001152323249134
760 0.49949408000166423
768 0.4977101392016476
781 0.49746103780963113
783 0.4957164274315348
795 0.49568326315721944
798 0.49415143052564725
806 0.4933679162203908
817 0.49173823705818687
822 0.491892854687605
830 0.490515926140729
842 0.4903817668793217
846 0.4889889492105285
858 0.4887390597184232
863 0.48721866912123896
870 0.48689448243002653
879 0.48531053760572623
889 0.48472143222966896
902 0.48429821790737226
903 0.4823702357282985
916 0.48165053337101554
926 0.48030202803730543
927 0.48044600775693236
942 0.479178547679363
950 0.47916076220256937
951 0.47737015458054366
960 0.4767614530347382
972 0.4747778385043908
981 0.4744990601193469
984 0.4730150695181534
995 0.4726209188229719
1002 0.47064270963474214
1014 0.4700822825383947
1020 0.4689624597130107
1026 0.4686288351158806
1035 0.4670175467647218
1044 0.4653333712970746
1053 0.4654480375841038
1056 0.46449155720826274
1067 0.4639566416361801
1073 0.4621260752198183
1082 0.4615128144676201
1089 0.4597026863229439
1096 0.46022665945971447
1109 0.4591493928651173
1115 0.45860889893646617
1122 0.4568488099471015
1128 0.45477232184763045
1143 0.45553559862915416
1145 0.45479324264286264
1155 0.455142310216434
1161 0.4536478871142696
1170 0.4532274082431269
1181 0.45171313416069564
1186 0.4514200028190887
1199 0.44991880279089774
1204 0.44971361476298877
1215 0.4499934786153589
1221 0.4485635438292053
1229 0.4485299083909133
1234 0.4472696093070041
1248 0.4458439132139341
1252 0.44565747408179474
1261 0.44556489934097676
1270 0.44422825034756697
1275 0.4437889678440913
1281 0.44259507816565036
1294 0.44143412738399385
1298 0.4416167861101539
1308 0.44017861824905236
1320 0.4404398320665618
1326 0.4389264337458961
1330 0.4383311694084372
1340 0.4367258577143528
1347 0.4362705991372093
1361 0.43533389314583715
1369 0.43352855421437875
1370 0.43353226867223493
1379 0.43256394598551257
1389 0.4325393065256574
1397 0.4312599134604008
1402 0.4312803143257968
1415 0.4301085111825388
1421 0.4302774260707134
1433 0.4289716518100063
1436 0.4287719352919062
1443 0.42769421593898715
1451 0.42755527377959723
1458 0.4265697210418013
1473 0.42650202383138325
1478 0.42566800359306944
1490 0.4244163235571387
1493 0.42468716032156734
1504 0.42323028871835167
1512 0.42342098583116816
1517 0.42254477597285645
1526 0.4224383282131279
1533 0.42131894493099664
1545 0.42149675548168664
1549 0.42044578792686976
1555 0.42123833004760103
1570 0.420257946747125
1575 0.42091936727965373
1579 0.4196221736068572
1591 0.41955595187078865
1600 0.41851639235208077
1608 0.41847022842855996
1617 0.4174205261442744
1621 0.41702632088283165
1632 0.41787105767400334
1636 0.4168833470972633
1646 0.4166275136262907
1659 0.4152472384900278
1661 0.4154007661051275
1669 0.41421075844407623
1681 0.41397165085963544
1687 0.4129029343510391
1692 0.4128929050075287
1703 0.4113089759574534
1712 0.4114548861978789
1718 0.4106143373359001
1731 0.41070619396254104
1736 0.40946013202291565
1746 0.4103005307026865
1750 0.40894752539565965
1757 0.40888105014170306
1765 0.40767423964028604
1773 0.40835049724388317
1782 0.4073739922714444
1794 0.40736225234872997
1802 0.4079766298252427
1811 0.40718586352699027
1816 0.40792100489172034
1822 0.40743679484280315
1834 0.4073464268943751
1843 0.4062749626254314
1852 0.4065592129991771
1859 0.4052946208691853
1863 0.40506267466049345
1869 0.4038740479138885
1878 0.4038183074347496
1887 0.4029421243604021
1895 0.4027597031167981
1909 0.4010571060856301
1916 0.40113353502477384
1922 0.3998851996745261
1926 0.3996033476777809
1939 0.39819131420100307
1944 0.39777440105899303
1952 0.3965416570484031
1961 0.39649224047791903
1971 0.39529531807313983
1976 0.39543136489240843
1982 0.39420105124348437
1990 0.3946090407310495
2001 0.39320295032373903
2006 0.39279392082050163
2020 0.39297198161229663
2027 0.3918532617961737
2031 0.39170572917821195
2042 0.39082467188642983
2047 0.39055542516756553


==> iclr2026/data/greats_phi2.dat <==
0 1.1543
1 1.1538840000000001
2 1.1562981600000002
3 1.1624441784000001
4 1.1637157366160003
5 1.1640065792498402
6 1.1662195134573416
7 1.1703743183227682
9 1.1748305751395405
10 1.175795269388145
11 1.1792283166942636
12 1.181026033527321
13 1.1819117731920479
14 1.1816636554601274
15 1.1832790189055262
16 1.184425228716471
17 1.1857819764293063
18 1.185863156665013
19 1.1865315250983628
20 1.1849942098473791
21 1.1830252677489053
22 1.181250015071416
23 1.1808955149207019
24 1.1799225597714948
26 1.1781933341737798
27 1.1766104008320422
28 1.1755332968237218
29 1.1736149638554847
30 1.1718738142169298
31 1.1705040760747605
32 1.171620035314013
33 1.1700258349608728
34 1.1674725766112641
35 1.1662898508451514
36 1.1650429523366999
37 1.1622995228133328
38 1.1606435275851996
39 1.1578180923093475
40 1.153106911386254
42 1.1498098422723915
43 1.1466477438496674
44 1.1424922664111707
45 1.139081343747059
46 1.1371205303095886
47 1.1347933250064928
48 1.1310693917564278
49 1.1285846978388636
50 1.1247708508604748
51 1.1208671423518701
52 1.1184464709283515
53 1.1151630062190678
54 1.1118703761568771
55 1.1079236723953083
57 1.1067744356713551
58 1.1031076913146416
59 1.1000786144014951
60 1.0965218282574802
61 1.0951576099749054
62 1.0918380338751563
63 1.0896336535364046
64 1.0894163170010407
65 1.0856141538310304
66 1.0827920122927202
67 1.079830092169793
68 1.0756467912480951
69 1.0729573233356142
70 1.068843750102258
71 1.0657283126012356
72 1.0633920294752233
74 1.061250109180471
75 1.0585216080886661
76 1.0564663920077795
77 1.0536407280877016
78 1.0541743208068244
79 1.051109577598756
80 1.0488624818227685
81 1.045981857004541
82 1.0437760384344954
83 1.0426962780501503
84 1.0390353152696488
85 1.0355619621169523
86 1.0317813424957827
87 1.029647529070825
89 1.0263970537801168
90 1.0247760832423156
91 1.0221553224098925
92 1.0196987691857935
93 1.0178977814939356
94 1.0153058036789964
95 1.0122117456422064
96 1.0089946281857842
97 1.0052176819039262
98 1.003989505084887
99 1.003070610034038
100 1.0008859039336977
101 0.9976420448943607
102 0.995772624445417
103 0.9940738982009629
104 0.9913921592189533
106 0.9889662376267638
107 0.9866035752504961
108 0.9844635394979911
109 0.9823899041030112
110 0.9804400050619811
111 0.9798366050113614
112 0.9778102389612477
113 0.9755571365716352
114 0.9725785652059189
115 0.9696127795538597
116 0.9686166517583211
117 0.9673904852407379
118 0.9651955803883305
119 0.9632556245844472
120 0.9604260683386028
122 0.9590198076552168
123 0.9586256095786646
124 0.958912353482878
125 0.9554952299480491
126 0.9544182776485687
127 0.954404094872083
128 0.9524050539233622
129 0.9513270033841285
130 0.9503657333502872
131 0.9481380760167842
132 0.9461066952566164
133 0.9459226283040502
134 0.9453164020210096
135 0.9444472380007995
137 0.9412177656207915
138 0.9394585879645836
139 0.9366230020849378
140 0.9343147720640884
141 0.9329356243434475
142 0.930382268100013
143 0.9286074454190129
144 0.9274193709648227
145 0.9270061772551745
146 0.9244001154826228
147 0.9224351143277966
148 0.9231137631845185
149 0.9207436255526733
150 0.9181451892971465
151 0.9172197374041751
153 0.9165565400301333
154 0.914124974629832
155 0.9112227248835336
156 0.9106274976346983
157 0.9098992226583513
158 0.9078772304317678
159 0.9050024581274502
160 0.9037104335461758
161 0.9021693292107139
162 0.9025306359186068
163 0.8992013295594208
164 0.8969473162638266
165 0.8948828431011884
166 0.8946850146701765
167 0.8941271645234746
169 0.8918038928782399
170 0.8892768539494575
171 0.887493085409963
172 0.8875651545558634
173 0.8864405030103046
174 0.8836400979802015
175 0.8825456970003995
176 0.8807772400303955
177 0.8794204676300915
178 0.8788432629537907
179 0.8790748303242528
180 0.8765650820210102
181 0.8744224312008002
182 0.8754882068887921
183 0.8761603248199041
184 0.873382721571705
186 0.872878894355988
187 0.8713461054124281
188 0.8716056443583038
189 0.8704265879147207
190 0.8703433220355735
191 0.8693298888152178
192 0.8683625899270656
193 0.866210964027795
194 0.863683854387517
195 0.8626630158436418
196 0.8637233856852053
197 0.8626701518283533
198 0.8614734503100698
199 0.8602057158069691
201 0.8571876586488995
202 0.8558067820624105
203 0.8543237142417864
204 0.8535844770993686
205 0.852841632328375
206 0.8538712160050912
207 0.8535805038450404
208 0.8536796988065899
209 0.855505901818524
210 0.8559258428003388
211 0.8530465843723354
212 0.8514181185286119
213 0.8489859373433258
214 0.8474930779698926
215 0.8462191471901936
216 0.8436399557182916
218 0.8410735561611088
219 0.8383878205994977
220 0.8380359423935028
221 0.8395705829695678
222 0.838529877139872
223 0.8368855783684733
224 0.8359257225847886
225 0.8364094653589408
226 0.8355923707053513
227 0.8364784469982978
228 0.8340636625283148
229 0.8352100259030316
230 0.8337519256440012
231 0.8324934063875612
232 0.8315764723236856
234 0.8322267076004487
235 0.8322884405244442
236 0.8317955561191998
237 0.8312386005580078
238 0.8310232145524278
239 0.8308609824069035
240 0.8302523725828346
241 0.8298138488570062
242 0.828819710368436
243 0.8275175132647518
244 0.8252383381321042
245 0.8232739547507831
246 0.8250272152032754
247 0.8243309430512425
249 0.8233486336207301
250 0.8216531472845228
251 0.8231266158116775
252 0.8234193496535607
253 0.822419156157025
254 0.8209949645954547
255 0.8213230149495002
256 0.8212857848000051
257 0.819770926952005
258 0.819777217682485
259 0.8180264455056602
260 0.8187211810506035
261 0.8191659692400974
262 0.8183713095476964
263 0.8188645964522195
264 0.8175689504876974
266 0.8166362609828204
267 0.8172258983729922
268 0.8149286393892622
269 0.8133973529953695
270 0.8126733794654158
271 0.8137616456707617
272 0.8146000292140541
273 0.8147750289219136
274 0.8128252786326945
275 0.8112290258463675
276 0.8104957355879038
277 0.8112127782320248
278 0.8105366504497045
279 0.8095022839452075
280 0.8090312611057554
282 0.8086649484946978
283 0.8068152990097509
284 0.8059641460196534
285 0.8053355045594568
286 0.8051251495138623
287 0.8040028980187236
288 0.8028448690385364
289 0.802347420348151
290 0.8004509461446695
291 0.7999844366832228
292 0.8018575923163906
293 0.8016920163932267
294 0.8017460962292945
295 0.8011896352670016
296 0.8001747389143316
298 0.7993309915251883
299 0.7991526816099364
300 0.800087154793837
301 0.8000482832458986
302 0.7999608004134395
303 0.7999891924093052
304 0.7996363004852122
305 0.79902093748036
306 0.7973427281055563
307 0.7967413008245008
308 0.7959618878162558
309 0.7949982689380932
310 0.7951462862487123
311 0.7942058233862251
313 0.7927737651523629
314 0.7925130275008392
315 0.7913798972258308
316 0.7897370982535725
317 0.7913417272710368
318 0.7914083099983265
319 0.7903822268983431
320 0.7895124046293597
321 0.7880222805830661
322 0.7888190577772355
323 0.7874828671994631
324 0.7877390385274685
325 0.7877326481421938
326 0.7878193216607718
327 0.7870701284441641
329 0.7868994271597225
330 0.7861944328881252
331 0.7852924885592439
332 0.7862615636736515
333 0.785737948036915
334 0.7845575685565459
335 0.7837379928709804
336 0.7831476129422706
337 0.7819401368128479
338 0.7805417354447194
339 0.7788013180902722
340 0.7787073049093695
341 0.7789812318602758
342 0.7778334195416731
343 0.7773510853462563
345 0.7762835744927937
346 0.7761377387478657
347 0.7762943613603871
348 0.7760674177467832
349 0.7754447435693154
350 0.7743972961336222
351 0.772633323172286
352 0.7712709899405631
353 0.7707772800411574
354 0.7711125072407459
355 0.7718803821683384
356 0.770204578346655
357 0.7704705325631884
358 0.7692828272375565
359 0.7699309989651809
361 0.770106688975529
362 0.7697606220857738
363 0.770678015864916
364 0.7715152357062669
365 0.7713570833492043
366 0.7719295125157123
367 0.7730512173905552
368 0.7713707052166496
369 0.7734729981644832
370 0.7717672681828384
371 0.7711755955010099
372 0.7713498395459998
373 0.7710263411505398
374 0.7717200777390344
375 0.771778876961644
377 0.7692790881920275
378 0.7673782973101072
379 0.7673455143370062
380 0.7712380591936361
381 0.7725226786016998
382 0.7723674518156827
383 0.7717947772975259
384 0.7707888295245506
385 0.7716839412293052
386 0.7691601018170121
387 0.768597500798842
388 0.7681705257908537
389 0.7677288205329451
390 0.7671495323276157
391 0.7684440370043396
392 0.7684095966342962
394 0.7676625006679532
395 0.7670688756612736
396 0.7667581869046609
397 0.7649796050356144
398 0.7644738089852582
399 0.7633630708954057
400 0.7650734401864516
401 0.7661407057845872
402 0.7669282987267413
403 0.7667670157394738
404 0.766484345582079
405 0.7658735021262583
406 0.7651407671049957
407 0.7647863594339457
409 0.7623664958396063
410 0.7621908308812102
411 0.761938922572398
412 0.760701533346674
413 0.7594435180132073
414 0.7591610828330753
415 0.7584044720047446
416 0.7561604272846971
417 0.7553278230118501
418 0.7553205447817316
419 0.7549053393339142
420 0.7542852859405751
421 0.7528964330811693
422 0.7540964687503575
423 0.754787504062854
425 0.7546216290222254
426 0.7533164127320032
427 0.7517022486046832
428 0.7521872261186363
429 0.75084035385745
430 0.7513209503188755
431 0.7503427408156866
432 0.7491773134075297
433 0.7486725402734543
434 0.7470208148707198
435 0.7460796067220126
436 0.7448178106547924
437 0.7433156325482444
438 0.7445524762227619
439 0.7432059514605343
441 0.7435648919459289
442 0.7431872430264697
443 0.743855370596205
444 0.745501816890243
445 0.7447067987213405
446 0.7438427307341271
447 0.7437213034267859
448 0.743621090392518
449 0.7455158794885928
450 0.7454347206937069
451 0.7447393734867698
452 0.7435869797519021
453 0.7417331099543831
454 0.7418237788548393
455 0.7414335410662909
457 0.7407322056556279
458 0.7430138835990716
459 0.7428517447630809
460 0.7433702273154501
461 0.7430835250422956
462 0.7430946897918725
463 0.7420217428939538
464 0.7407115254650143
465 0.7388484102103642
466 0.7381479261082605
467 0.7361094468471779
468 0.7351283523787062
469 0.7341630688549191
470 0.7337924381663699
471 0.7331335137847061
472 0.7335711786468591
474 0.7337644668603904
475 0.7335298221917865
476 0.7362695239698687
477 0.73575182873017
478 0.7354713104428683
479 0.7336915973384396
480 0.7322526813650552
481 0.7326541545514046
482 0.7348376130058906
483 0.7331612368758317
484 0.7328886245070734
485 0.7339667382620026
486 0.7341540708793826
487 0.7354655301705888
488 0.736018874868883
490 0.7363616861201941
491 0.7350270692589922
492 0.7339427985664022
493 0.7349283705807382
494 0.7349620868749309
495 0.7335164660061816
496 0.7321943013461198
497 0.7322583583326586
498 0.7321497747493321
499 0.7328422770018387
500 0.7341578542318202
501 0.735410275689502
502 0.734682172932607
503 0.7355983512032809
504 0.734168367691248
506 0.7333006840143356
507 0.7334206771741922
508 0.7328734704024503
509 0.7308797356984258
510 0.7305009383414415
511 0.730355928958027
512 0.7305383696684468
513 0.7297569859717623
514 0.7300644161120446
515 0.7301117719509242
516 0.729910654231415
517 0.7295685476891008
518 0.7299858622122098
519 0.7301880035900877
521 0.7314101235541868
522 0.7313240223186449
523 0.7311837820954584
524 0.7303809442745038
525 0.7298021348317588
526 0.7300501134834413
527 0.7291826123486069
528 0.7297777862251208
529 0.7293720083628696
530 0.728311288279241
531 0.7284441753964486
532 0.7277347336424841
533 0.7293383863060593
534 0.7300550024429987
535 0.7295794524185687
537 0.729473657894383
538 0.7288259213154391
539 0.7292876621022848
540 0.7280947854812619
541 0.7267878376264494
542 0.7265869592501849
543 0.7268270896576831
544 0.7277948187611062
545 0.7268728705734951


==> iclr2026/data/greats_pret.dat <==
0 4.326355
29 4.328235050000001
208 4.3260250535
324 4.327912742965
471 4.32531718553535
749 4.326348563679996
843 4.322121700043197
915 4.322556589042765
1070 4.318439349152338
1278 4.317889765660815
1401 4.313107265004207
1527 4.311969882354164
1740 4.3066327665306225
1885 4.305830604865316
2020 4.300577934816663
2143 4.299674768468496
2349 4.293641864783811
2461 4.292113276135972
2631 4.285415261374612
2841 4.285447804760866
2918 4.278867386713258
3111 4.276839512846125
3237 4.270366381717664
3473 4.2681294379004875
3519 4.261343777521483
3710 4.258258587746268
3904 4.251107448868805
4022 4.2482575543801175
4134 4.241572564836316
4357 4.238571289187953
4420 4.230891876296074
4574 4.227541280533113
4775 4.219861242727782
4985 4.216922197300504
5055 4.208961781327499
5324 4.206105306514224
5329 4.198931371449082
5552 4.195444543734591
5642 4.187631908297245
5811 4.183571875214272
5960 4.175587181462129
6090 4.171551174647507
6344 4.163620779901032
6407 4.159737804102021
6570 4.152529806061001
6712 4.148436890000392
6879 4.141195928100387
7031 4.137052344819383
7181 4.1296044693711895
7327 4.125804024677477
7502 4.117955310430703
7628 4.114601973326396
7799 4.106945910593131
7918 4.1027279864872
8194 4.100162363622328
8265 4.092235774986105
8372 4.0884377602362445
8525 4.080858772633881
8765 4.077341527907542
8855 4.069867611628466
9049 4.066172055512181
9260 4.057974736957059
9288 4.054017735587488
9468 4.0470019622316125
9696 4.043333252609297
9795 4.0358301180832035
9894 4.0315128999023715
10069 4.024380167903348
10210 4.020469882224314
10404 4.013013865402071
10507 4.00881422874805
10697 4.00101518146057
10808 3.996622736645964
10963 3.9891044692795044
11141 3.984772792586709
11283 3.977524868660842
11467 3.973348369974234
11612 3.9658406742744914
11727 3.9615370675317463
11969 3.953730966856429
12066 3.9496340711878646
12200 3.9417259774759863
12346 3.9378534257012268
12505 3.929893731444215
12709 3.926016301129773
12796 3.919163653118475
12969 3.91555800158729
13117 3.9084925345714177
13343 3.9048225072257035
13402 3.8979747381534464
13554 3.893895708771912
13738 3.8868626986841925
13863 3.8834217016973507
14098 3.876061950680377
14175 3.871894834173573
14361 3.8648601508318374
14503 3.861341749323519
14637 3.8544958838302836
14809 3.851572651991981
14969 3.844792381472061
15087 3.8418402206573403
15285 3.835379716450767
15400 3.8317647432862594
15541 3.8250995058533968
15710 3.8219301707948627
15834 3.815243016086914
15984 3.811494517926045
16138 3.8049187097467847
16300 3.801576799649317
16444 3.795496003652824
16593 3.7922094196162957
16745 3.7853362284201326
16988 3.783114626135931
17049 3.776760709874572
17210 3.7732640497758263
17415 3.7662575412780677
17527 3.763307423865287
17782 3.756251036626634
17811 3.7527304482603676
17964 3.746638234777764
18152 3.743781530429986
18407 3.7369347521256864
18480 3.7340743146044293
18581 3.7277816194583853
18843 3.725275331263801
18902 3.718843803951163
19032 3.715674993911651
19178 3.7109923589725344


==> iclr2026/data/greats_zeph.dat <==
0 2.0902
7 2.0953839999999997
12 2.0917561599999996
19 2.0832235983999996
28 2.0722623624159997
38 2.0622777387918396
43 2.049519961403921
50 2.0361257617898816
64 2.025096504171983
71 2.012234539130263
76 2.0015321937389605
84 1.988456871801571
93 1.977150303083555
101 1.9638218000527194
107 1.9500515820521922
120 1.9397990662316702
125 1.9271470755693534
136 1.9135186048136599
144 1.9037244187655233
148 1.895606174577868
154 1.8827481128320893
162 1.8722656317037685
173 1.8624239753867307
181 1.8491297356328633
191 1.8386074382765345
198 1.8299823638937691
204 1.8179295402548312
212 1.8075992448522828
218 1.79504025240376
227 1.7866788498797226
235 1.7747190613809254
247 1.765605870767116
250 1.7536518120594449
261 1.7448512939388505
269 1.7330887809994622
281 1.7238688931894675
283 1.7122312042575727
297 1.700117892214997
304 1.6918767132928472
308 1.6809239461599186
317 1.6736847066983194
323 1.663067859631336
331 1.6547421810350227
339 1.6437287592246723
348 1.6360504716324256
356 1.6257679669161014
365 1.6178852872469405
377 1.6071074343744711
379 1.6004043600307265
388 1.5901063164304192
399 1.5824552532661151
405 1.5721837007334538
416 1.5617388637261191
423 1.554615475088858
432 1.5441403203379693
435 1.5368589171345897
444 1.5267523279632438
458 1.5192958046836114
460 1.5097048466367753
474 1.5028397981704076
477 1.4933894001887036
490 1.4836235061868166
499 1.4778542711249483
500 1.4696237284136988
509 1.4600704911295617
518 1.453053786218266
528 1.4430232483560832
532 1.4353930158725223
540 1.4260100857137972
548 1.4200479848566592
556 1.4102665050080925
571 1.4049038399580116
575 1.3963608015584315
585 1.3914391935428472
596 1.3889648016074185
597 1.3811181535913444
605 1.371532972055431
613 1.3674936423348767
621 1.359553705911528
634 1.3509591688524127
639 1.3446175771638886
645 1.3363584013922498
655 1.3275248173783272
668 1.323619569204544
669 1.3162633735124987
684 1.3082997397773737
692 1.3036487423796
695 1.2965752549558038
703 1.2878985024062457
716 1.2833855173821833
717 1.2754786622083614
729 1.2703028755862777
741 1.262331846830415
747 1.2566505283621108
750 1.2497000230784898
759 1.2442180228477049
770 1.2368718426192278
776 1.2329311241930356
787 1.2255678129511054
795 1.2222791348215942
801 1.2152503434733781
811 1.2077658400386442
814 1.2027371816382577
826 1.199277809821875
831 1.1920160317236563
843 1.1883048714064197
846 1.1811468226923556
856 1.1776453544654322
864 1.170550900920778
876 1.1668533919115702
880 1.1641718579924545
890 1.15692013941253
896 1.1531069380184047
908 1.1497078686382207
911 1.1441397899518386
923 1.1408133920523202
930 1.134383258131797
941 1.131676425550479
946 1.1258166612949743
956 1.1188794946820246
963 1.1162346997352044
971 1.1133143527378524
976 1.106647209210474
988 1.1030037371183692
997 1.1004766997471853
1002 1.0943719327497134
1011 1.0874762134222165
1017 1.0850424512879941
1031 1.0788170267751143
1033 1.077219856507363
1041 1.0713116579422892
1049 1.0645215413628661
1057 1.0616463259492375
1064 1.0560008626897452
1078 1.0502778540628477
1084 1.0476990755222193
1093 1.042222084766997
1103 1.040287863919327
1107 1.0345559852801338
1116 1.0321314254273326
1122 1.0265021111730592
1132 1.0208040900613287
1136 1.0189070491607153
1145 1.014264978669108
1153 1.008193328882417
1160 1.0058223955935928
1169 1.0002451716376568
1177 0.9986217199212802
1191 0.9979545027220674
1193 0.9927529576948467
1202 0.9907104281178983
1209 0.9853973238367193
1222 0.9842493505983521
1228 0.9790078570923685
1240 0.9738507785214447
1245 0.9732742707362303
1252 0.9696205280288679
1262 0.9667833227485791
1270 0.9608334895210934
1273 0.9581501546258824
1287 0.9575346530796236
1290 0.9530333065488273
1298 0.9527459734833391
1307 0.9475485137485057
1316 0.9463340286110206
1323 0.9411646883249104
1337 0.9409730414416613
1340 0.9357833110272447
1348 0.9334164779169721
1358 0.9291593131378024
1367 0.9283827200064244
1371 0.9233488928063601
1381 0.9224884038782964
1392 0.9178445198395134
1394 0.9168470746411183
1402 0.9135766038947071
1412 0.91251683785576
1422 0.9081696694772023
1429 0.9080739727824304
1438 0.9034202330546061
1444 0.9021760307240599
1456 0.8984202704168194
1462 0.8941870677126511
1473 0.8928011970355246
1481 0.8881541850651693
1483 0.8870486432145176
1497 0.8859181567823724
1500 0.8815989752145487
1511 0.8805699854624032
1519 0.8761012856077791
1529 0.8740322727517014
1535 0.8697489500241844
1540 0.8684324605239425
1547 0.8653511359187032
1561 0.8610176245595161
1566 0.861055448313921
1578 0.8569448938307818
1583 0.8597754448924739
1587 0.8565856904435492
1601 0.8523388335391137
1610 0.8512484452037226
1613 0.8473619607516854
1620 0.8476293411441684
1633 0.8434840477327267
1638 0.8440212072553994
1647 0.8401659951828454
1656 0.8404323352310169
1660 0.8373170118787067
1670 0.8380138417599197
1678 0.8352867033423205
1689 0.8345058363088973
1693 0.8318677779458084
1706 0.8309271001663503
1711 0.8268298291646867
1717 0.8255215308730398
1726 0.8219093155643094
1738 0.8210012224086662
1742 0.8181872101845795
1748 0.8168133380827337
1759 0.8135262047019064
1771 0.8132029426548874
1774 0.8104209132283384
1785 0.8096697040960551
1796 0.8057690070550945
1798 0.8050313169845436
1809 0.8010770038146982
1813 0.7996442337765511
1826 0.7961547914387856
1833 0.7965672435243978
1837 0.7931145710891538
1852 0.7895684253782622
1854 0.7881197411244796
1864 0.7844745437132348
1876 0.7842707982761025
1880 0.7815050902933415
1885 0.781694039390408
1893 0.778674098996504
1908 0.7790483580065389
1915 0.7760218744264735
1918 0.7743586556822089
1928 0.7711010691253868
1940 0.7712040584341329
1943 0.7680820178497915
1950 0.7681641976712935
1958 0.7650525556945805
1967 0.7617920301376347
1975 0.7604771098362584
1984 0.7576323387378958
1990 0.7570260153505168
2005 0.7538187551970117
2008 0.7541065676450416
2017 0.7510995019685912
2024 0.7502545069489053
2034 0.7510789618794161
2040 0.748004172260622
2047 0.7477831305380158


==> iclr2026/data/uniprot_bs16.dat <==
0 1.4812
7 1.490275
11 1.48836225
18 1.4842846275000001
31 1.482858781225
35 1.47629019341275
43 1.4728872914786224
54 1.465104418563836
57 1.4614273743781976
67 1.4543411006344156
75 1.4491086896280714
84 1.4398056027317907
93 1.4350775467044727
100 1.426972771237428
111 1.4226920435250539
116 1.4137161230898032
121 1.4088019618589052
133 1.405145942240316
137 1.398251482817913
150 1.3940029679897337
154 1.3865509383098364
169 1.378285428926738
173 1.373891574637471
182 1.3656366588910962
190 1.3604742923021853
201 1.3525695493791634
204 1.3479418538853718
210 1.345783435346518
218 1.3370816009930526
228 1.331939784983122
239 1.324735387133291
247 1.321732033261958
250 1.3140507129293384
259 1.309870205800045
270 1.3023205037420447
278 1.2942782987046242
286 1.2898005157175778
293 1.282028510560402
300 1.2775542254547978
313 1.26964968320025
315 1.2649831863682475
323 1.257873354504565
333 1.2540336209595195
343 1.2468752847499243
351 1.2418825319024251
358 1.2342827065834008
363 1.2303018795175666
377 1.223652860722391
382 1.2200693321151672
393 1.2125466387940156
398 1.2105721724060754
406 1.2040994506820146
413 1.2002954561751946
421 1.1928005016134426
430 1.1883004965973083
439 1.1815754916313352
447 1.1769727367150218
458 1.1743370093478716
460 1.1680726392543928
468 1.1640259128618486
477 1.1601466537332301
490 1.153313187195898
492 1.148560055323939
505 1.1422844547706996
512 1.1386156102229927
521 1.1324504541207627
529 1.1298129495795552
536 1.1232718200837595
547 1.1189201018829218
553 1.1119759008640926
563 1.1090351418554516
568 1.102093790436897
579 1.0948118525325279
582 1.0921107340072025
589 1.0859736266671303
601 1.079369890400459
607 1.0769071914964545
619 1.0697111195814901
622 1.0666980083856752
629 1.0598830283018184
637 1.0570111980188002
646 1.0513160860386122
654 1.049919925178226
661 1.044183725926444
671 1.0420178886671794
678 1.0358207097805077
691 1.0334235026827028
693 1.0337022676558758
703 1.027509244979317
711 1.0256641525295238
717 1.0208365110042286
727 1.0206621458941865
736 1.0149895244352447
745 1.0122206291908924
756 1.0057854228989835
762 1.0033625686699936
768 1.0024419429832936
775 0.9970655235534607
785 0.995025868317926
797 0.9898476096347468
802 0.9859441335383993
806 0.9802106922030153
818 0.978522585280985
823 0.9728143594281752
837 0.9704052158338934
842 0.9652591636755544
847 0.9646515720387988
855 0.9604950563184108
864 0.9588731057552267
872 0.9536493746976743
880 0.9514118809506975
893 0.9460747621411905
895 0.9457620145197786
904 0.9414633943745808
912 0.940358760430835
920 0.9358401728265267
928 0.9336717710982614
939 0.9319650533872788
945 0.9262554028534059
954 0.9256538488248719
961 0.9205823103366232
973 0.9189734872332569
982 0.9126387523609244
983 0.9100043648373152
998 0.907638321188942
1000 0.9023799379770526
1008 0.8996071385972821
1021 0.8943480672113093
1024 0.8926835865391962
1038 0.8914007506738042
1041 0.8868237431670661
1051 0.8861055057353955
1062 0.8816734506780415
1065 0.879437716171261
1078 0.8753773390095484
1084 0.8748995656194528
1090 0.8702345699632582
1099 0.8693532242636256
1110 0.8686316920209893
1119 0.8637693751007794
1121 0.8612336813497717
1133 0.857274344536274
1141 0.8576506010909113
1145 0.8539570950800022
1155 0.8544255241292021
1161 0.8503262688879102
1175 0.8496340061990311
1181 0.8452766661370408
1185 0.8433608994756704
1200 0.8417162904809137
1206 0.8376331275761045
1215 0.8377177963003435
1220 0.8339986183373401
1228 0.8327496321539667
1238 0.828955135832427
1247 0.8244675844741026
1254 0.8242099086293616
1259 0.820167809543068
1267 0.8185061314476373
1275 0.8176230701331609
1288 0.8127908394318293
1296 0.8116889310375109
1301 0.8068330417271358
1306 0.8072387113098644
1314 0.8037433241967658
1329 0.802994890954798
1331 0.79946494204525
1343 0.7991522926247975
1352 0.7952057696985495
1359 0.795325712001564
1366 0.7912194548815484
1370 0.7895122603327329
1384 0.7856401377294056
1387 0.7845657363521115
1401 0.7843920789885903
1404 0.7818231581987044
1413 0.7819149266167174
1424 0.7832687773505501
1428 0.7793500895770445
1435 0.780218588681274
1442 0.7783404027944614
1454 0.7793919987665168
1463 0.7755780787788515
1467 0.775048297991063
1480 0.7719588150111524
1487 0.7717552268610408
1491 0.7694116745924304
1499 0.7704475578465061
1510 0.766856082268041
1518 0.7658635214453606
1523 0.762416886230907
1532 0.7636007173685979
1544 0.759531710194912
1553 0.7597913930929627
1555 0.7558074791620331
1565 0.7562294043704127
1578 0.7538951103267086
1583 0.7536471592234416
1590 0.7501736876312072
1602 0.7461879507548951
1606 0.7465160712473461
1616 0.7436709105348726
1622 0.7446822014295238
1632 0.7488633794152285
1636 0.7447927456210762
1648 0.7447788181648655
1655 0.7415780299832168
1660 0.7406532496833846
1674 0.7367337171865508
1678 0.7364403800146853
1689 0.7374549762145384
1699 0.735051426452393
1700 0.735571912187869
1708 0.7323581930659903
1716 0.7321706111353303
1730 0.729319905023977
1738 0.7302627059737373
1744 0.7272490789139999
1753 0.7265445881248599
1757 0.7277321422436114
1766 0.7243538208211753
1779 0.7264362826129634
1781 0.7235819197868338
1795 0.7231911005889655
1797 0.7202111895830758
1810 0.7205280776872451
1819 0.7178937969103727
1823 0.718112858941269
1836 0.7150047303518563
1840 0.7138406830483378
1848 0.7112382762178544
1858 0.7113558934556758
1866 0.7077763345211191
1871 0.707663571175908
1880 0.7096909354641489
1885 0.7067170261095074
1896 0.7064738558484124
1903 0.7025471172899282
1912 0.7016166461170289
1918 0.7026484796558585
1931 0.6998849948593
1936 0.701609144910707
1944 0.6995940534616
1951 0.699171112926984
1958 0.6959914017977141
1973 0.696988487779737
1981 0.6935836029019397
1983 0.6952027668729203
1996 0.6964877392041912
1998 0.6930898618121493
2011 0.6929759631940278
2014 0.6944902035620875
2027 0.6921293015264666
2033 0.6927590085112019
2046 0.6897664184260899
2047 0.689361754241829


==> iclr2026/data/uniprot_bs256.dat <==
0 0.7529
2 0.751459
8 0.75065341
10 0.7488918759
13 0.7477139571409999
20 0.7445628175695899
22 0.7424031893938939
25 0.739065157499955
30 0.7367065059249556
36 0.734370440865706
40 0.7309327364570489
44 0.7281114090924785
46 0.7245462950015538
51 0.7217598320515383
53 0.7179502337310228
60 0.7149677313937126
61 0.7125850540797755
65 0.7089142035389777
72 0.7063230615035879
76 0.7025348308885521
78 0.6996304825796665
81 0.6977111777538698
85 0.6945520659763311
90 0.6908935453165679
96 0.6884246098634021
100 0.6852443637647682
104 0.6824509201271205
108 0.6783794109258493
111 0.6764296168165909
116 0.672867320648425
117 0.6707756474419407
123 0.6689958909675213
126 0.6654769320578462
130 0.6637851627372677
134 0.660754311109895
139 0.6573427679987961
143 0.6547653403188082
145 0.65159068691562
149 0.649531780046464
156 0.6462264622459993
158 0.6443171976235393
161 0.6405570256473039
166 0.6383674553908308
169 0.6350327808369225
176 0.6313494530285533
179 0.6290149584982677
184 0.627024808913285
188 0.6238775608241521
190 0.6217407852159107
194 0.6199713773637516
197 0.6168746635901141
201 0.6137559169542129
208 0.6109463577846708
209 0.608946894206824
213 0.6058294252647557
217 0.6027191310121081
224 0.6009259397019869
226 0.597885680304967
229 0.5962948235019173
233 0.5934688752668981
239 0.590606186514229
243 0.5886991246490867
247 0.5857371334025958
251 0.5839447620685698
255 0.5813033144478842
257 0.5793682813034053
262 0.5764655984903713
266 0.5749069425054676
269 0.5727158730804128
273 0.5698907143496087
279 0.5670768072061126
283 0.5651190391340515
285 0.562735848742711
291 0.5599014902552839
295 0.558139475352731
300 0.5556530805992036
301 0.5546085497932115
305 0.5520844642952794
311 0.5504826196523266
313 0.5479507934558033
318 0.5470762855212452
322 0.5449055226660328
326 0.5426724674393725
330 0.5414717427649787
333 0.539738025337329
340 0.5382786450839556
342 0.535820858633116
349 0.5344596500467849
351 0.5322820535463171
357 0.5295992330108539
358 0.5279312406807453
365 0.5267219282739378
368 0.5238797089911984
372 0.5229959119012864
374 0.5207679527822734
380 0.5188382732544506
382 0.5160758905219062
387 0.5148361316166871
392 0.5125567703005202
397 0.511543202597515
399 0.5096067705715398
404 0.5080107028658244
407 0.5057245958371661
412 0.5047673498787945
417 0.5025286763800065
421 0.5016243896162065
422 0.49973214572004443
429 0.498800824262844
432 0.49671781602021553
435 0.4953276378600134
441 0.4931823614814132
443 0.49194153786659905
447 0.4899831224879331
451 0.4890542912630537
456 0.4870397483504232
460 0.4857613508669189
465 0.4849767373582497
468 0.4834489699846672
472 0.48265948028482053
474 0.48066888548197234
479 0.4787671966271526
485 0.47806752466088104
486 0.47550584941427226
490 0.47445079092012954
496 0.47357428301092824
500 0.47139854018081895
505 0.46867855477901077
507 0.46821576923122066
510 0.46659761153890844
516 0.4656666354235193
518 0.46417696906928413
524 0.4622841993785913
526 0.46129435738480534
533 0.4604904138109573
534 0.4588225096728477
541 0.45816428457611924
542 0.4564036417303581
549 0.4561526053130545
551 0.454846079259924
556 0.45418761846732475
559 0.45235774228265146
565 0.45148416485982495
569 0.44971032321122667
573 0.4494842199791144
576 0.4471133777793233
579 0.44618824400153007
584 0.44406436156151474
586 0.4435377179458996
593 0.44116734076644054
597 0.4409246673587761
599 0.43905942068518833
602 0.43852982647833644
606 0.4372875282135531
611 0.43687965293141756
614 0.4355948564021034
619 0.43521590783808234
625 0.4333287487597015
626 0.43259146127210446
632 0.4319445466593834
636 0.4302101011927896
638 0.4291690001808617
645 0.42709531017905306
647 0.4264353570772625
652 0.42488800350648986
655 0.424383123471425
659 0.42296829223671073
665 0.42160760931434366
668 0.4212685332212002
672 0.4199628478889882
677 0.4193492194100983
680 0.4176337272159973
686 0.4173893899438373
688 0.4160684960443989
693 0.41464781108395493
697 0.4143843329731154
700 0.41284748964338425
706 0.4127060147469504
708 0.4114519545994809
712 0.4108004350534861
717 0.40942843070295126
719 0.40867814639592176
726 0.4081063649319625
729 0.40586930128264287
732 0.40507260826981645
737 0.4048098821871183
741 0.40339978336524707
746 0.4028047855315946
748 0.4024767376762786
751 0.40113497029951584
755 0.4009096205965207
761 0.3992875243905554
763 0.3989266491466499
769 0.39766738265518337
774 0.39583970882863156
777 0.3962743117403452
779 0.39448356862294176
783 0.3941197329367123
789 0.39228253560734516
791 0.3920927102512717
797 0.3907847831487589
799 0.38981693531727135
805 0.3891977659640986
808 0.3877647883044576
814 0.38761114042141304
817 0.3862770290171989
819 0.38599625872702686
824 0.38450429613975656
829 0.382986253178359
831 0.3822503906465754
837 0.38213488674010965
842 0.3813165378727085
846 0.3813673724939814
847 0.3803436987690416
852 0.3788592617813512
858 0.3777556691635377
861 0.37803611247190233
863 0.37627575134718333
869 0.37584199383371153
874 0.3746065738953744
878 0.37454650815642065
881 0.37342404307485644
883 0.3734828026441079
887 0.3721849746176668
891 0.37205412487149014
896 0.3705935836227752
901 0.37045664778654747
903 0.36905608130868195
910 0.36855352049559514
912 0.3671139852906392
915 0.3663428454377328
920 0.36467841698335546
923 0.3639966328135219
930 0.3637956664853867
932 0.3623997098205328
936 0.3616317127223275
942 0.36101539559510426
945 0.3595962416391532
947 0.3589682792227617
954 0.3576605964305341
958 0.35702599046622874
961 0.35602573056156644
963 0.3555794732559508
970 0.35550967852339127
971 0.35405058173815734
977 0.3534870759207758
979 0.35198020516156797
985 0.3514544031099523
989 0.3504248590788528
991 0.3487816104880643
995 0.3490147943831836
999 0.34822064643935174
1006 0.34687943997495824
1009 0.3468336455752087
1011 0.3452993091194566
1016 0.34458431602826206
1020 0.34461547286797944
1024 0.3445333181392996
1029 0.3425779849579066
1034 0.3430502051083275
1037 0.34225270305724426
1042 0.3416961760266718
1044 0.34064821426640507
1051 0.34092373212374105
1052 0.3397034948025036
1056 0.3393124598544786
1062 0.3382993352559338
1065 0.3367373419033745
1068 0.33618496848434076
1074 0.3348071187994973
1076 0.33440204761150233
1082 0.3331990271353873
1087 0.3331180368640334
1090 0.33256985649539306
1095 0.3328051579304391
1097 0.3314481063511347
1102 0.33120062528762334
1107 0.3312516190347471
1108 0.32982610284439967
1112 0.3297438418159557
1119 0.3286894033977961
1121 0.32858950936381814
1124 0.32732161427018
1130 0.32786439812747814
1133 0.32697375414620333
1139 0.3259210166047413
1142 0.3262808064386939
1144 0.32541999837430696
1150 0.32566479839056384
1153 0.3247631504066582
1157 0.3248585189025916
1161 0.32409393371356565
1164 0.32396099437643
1168 0.3229703844326657
1173 0.32290168058833907
1177 0.3227986637824557
1181 0.3216816771446311
1186 0.3213878603731848
1191 0.3212949817694529
1192 0.3200860319517584
1197 0.3188541716322408
1201 0.31870662991591836
1206 0.31778056361675916
1209 0.31793375798059154
1213 0.3169164204007856
1219 0.31586125619677774
1222 0.31575764363480996
1226 0.31472606719846186
1228 0.3148098065264772
1233 0.31548770846121243
1236 0.31466983137660026
1242 0.3137211330628342
1245 0.31399992173220587
1250 0.3131609225148838
1254 0.313070313289735
1256 0.3125976101568376
1261 0.3127666340552692
1264 0.31205196771471655
1271 0.3119044480375694
1274 0.3110514035571937
1278 0.31001888952162177
1280 0.3096807006264055
1287 0.3110538936201414
1289 0.30964835468394003
1295 0.30995587113710066
1296 0.30878731242572965
1300 0.30887843930147235
1304 0.3076646549084576
1308 0.30773200835937303
1313 0.3070346882757793
1319 0.3072373413930215
1321 0.30658696797909124
1325 0.30675109829930036
1329 0.3059625873163073
1333 0.3060619614431443
1339 0.30481834182871287
1343 0.3048171584104258
1347 0.30349498682632153
1348 0.3034610369580583
1353 0.3023234265884777
1359 0.3022471923225929
1363 0.30122572039936696
1366 0.3012104631953733
1372 0.3020203585634196
1373 0.30168915497778537
1380 0.3020562634280075
1383 0.3011667007937274
1388 0.30183403378579016
1390 0.3009806934479322
1393 0.3013588865134529
1400 0.30076529764831833
1401 0.30121964467183515
1408 0.3002684482251168
1411 0.3001127637428656
1413 0.29927163610543694
1419 0.29923191974438257
1422 0.29796760054693877
1425 0.29757992454146937
1429 0.29752012529605465
1433 0.29691192404309413
1437 0.2967688048026632
1442 0.29585911675463655
1448 0.29638252558709016
1449 0.29570670033121926
1454 0.29540063332790706
1460 0.29451562699462797
1462 0.2947054707246817
1465 0.29401641601743483
1470 0.2945052518572605
1476 0.2940121993386879
1477 0.294122077345301
1482 0.293043856571848
1486 0.2932214180061295
1490 0.29236320382606823
1494 0.29248857178780757
1498 0.2913016860699295
1503 0.2913416692092302
1505 0.2900522525171379
1510 0.29006172999196655
1515 0.28930211269204686
1518 0.2901080915651264
1522 0.2892700106494751
1528 0.2902233105429804
1530 0.28927007743755057
1533 0.289542376663175
1540 0.28929995289654326
1542 0.2892889533675778
1545 0.288432063833902
1549 0.288524743195563
1554 0.2879254957636074
1560 0.2887192408059713
1561 0.28767604839791155
1566 0.28660128791393247
1569 0.2865692750347931
1576 0.2860895822844452
1579 0.2861226864616008
1582 0.2856944595969848
1586 0.2848965150010149
1589 0.2847935498510048
1596 0.28407861435249476
1598 0.28451082820896983
1602 0.2844757199268801
1607 0.2838359627276113
1612 0.28408360310033515
1614 0.2830117670693318
1618 0.2834906493986385
1622 0.28297874290465214
1625 0.2832009554756056
1630 0.28269594592084957
1636 0.28351998646164106
1638 0.28300278659702466
1641 0.2830597587310544
1648 0.28348716114374384
1650 0.2823542895323064
1655 0.2818057466369834
1657 0.28214768917061356
1661 0.2813872122789074
1668 0.28217134015611833
1669 0.28195562675455715
1673 0.2811810704870116
1679 0.28130225978214146
1682 0.28024923718432004
1686 0.28038674481247683
1691 0.27982387736435205
1693 0.2799896385907085
1700 0.2788367422048014
1705 0.2790743747827534
1706 0.2781056310349258
1712 0.27858457472457654
1714 0.2775327289773308
1718 0.27725140168755746
1723 0.2766528876706819
1728 0.2771703587939751
1730 0.27642165520603534
1736 0.27724843865397497
1738 0.2768199542674352
1742 0.27622375472476085
1746 0.2762145171775132
1750 0.2756403720057381
1755 0.2745899682856807
1760 0.27498206860282387
1764 0.2744832479167956
1769 0.2749934154376277
1771 0.2749964812832514
1775 0.2755325164704189
1780 0.2747771913057147
1782 0.27513941939265757
1787 0.274362025198731
1790 0.27474140494674365
1796 0.2736229908972762
1799 0.27413976098830345
1802 0.27328336337842046
1806 0.2736085297446363
1810 0.27319244444718993
1814 0.273741520002718
1819 0.2731891048026908
1825 0.2722562137546639
1828 0.2722256516171173
1833 0.2716053951009461
1837 0.27183034114993665
1838 0.2715490377384373
1842 0.2707855473610529
1846 0.2708116918874424
1852 0.270546574968568
1855 0.2713831092188823
1858 0.2713642781266935
1863 0.27153163534542657
1866 0.27044131899197227
1870 0.27027890580205255
1876 0.268774116744032
1880 0.2688803755765917
1882 0.2686175718208258
1888 0.2679443961026175
1891 0.26808395214159136
1894 0.26735011262017544
1900 0.2664866114939737
1903 0.26696074537903397
1906 0.26641513792524363
1911 0.26563998654599114
1916 0.26634658668053124
1918 0.26584612081372594
1923 0.26603365960558867
1926 0.2653913230095328
1931 0.2654664097794374
1935 0.2644957456816431
1940 0.26456078822482665
1944 0.2635481803425784
1946 0.2635996985391526
1951 0.2624407015537611
1955 0.26267729453822347
1961 0.26229152159284125
1962 0.26263760637691286
1968 0.26197323031314373
1973 0.26104949801001226
1976 0.2621390030299121
1979 0.261630612999613
1982 0.26091130686961683
1989 0.26109519380092067
1991 0.26043924186291145
1996 0.26163484944428234
1998 0.26102650094983953
2005 0.26107723594034116
2007 0.2602784635809377
2013 0.2605786789451283
2016 0.26071489215567706
2018 0.25992774323412027
2022 0.26032446580177904
2027 0.2599562211437612
2033 0.26054465893232365
2034 0.25962821234300043
2041 0.26013493021957046
2045 0.2595125809173748
2047 0.259249455108201


==> iclr2026/data/uniprot_bs32.dat <==
0 2.0204
3 2.022296
6 2.0235550399999997
11 2.0180104896
14 2.012364384704
18 2.00157074085696
21 1.9927470334483903
27 1.9819465631139066
29 1.9719380974827676
36 1.9616587165079398
37 1.9486921293428603
42 1.9374632080494318
45 1.9263615759689374
52 1.913947960209248
53 1.9027094806071554
59 1.8923243858010839
63 1.880243141943073
67 1.8676487105236421
69 1.8574112234184057
76 1.8471021111842216
77 1.8343860900723794
83 1.8236742291716557
87 1.811865486879939
90 1.8014948320111397
94 1.7894548836910282
98 1.779087334854118
101 1.7670514615055768
105 1.756004946890521
109 1.7458978974216157
114 1.7342649184473997
120 1.7244582692629258
122 1.7151676865702965
126 1.7045920097045935
131 1.6925870896075477
133 1.682858218711472
140 1.6719316365243573
141 1.6621743201591137
148 1.6526985769575226
152 1.6412465911879472
155 1.6322111252760678
157 1.621476014023307
162 1.611909253883074
168 1.6032951613442432
169 1.5932242097308007
173 1.5847079676334928
178 1.5752018879571577
182 1.5663338690775859
186 1.55592953038681
190 1.5473612350829418
194 1.5376086227321124
199 1.5294705365047914
204 1.5197158311397436
205 1.5124166728283461
209 1.5031135061000627
215 1.494884371039062
219 1.4851195273286715
223 1.4776193320553848
227 1.471018138734831
230 1.4618199573474826
234 1.4550767577740078
238 1.4467689901962677
241 1.439739300294305
245 1.430476907291362
249 1.4227631382184482
254 1.4137025068362636
259 1.404777481767901
261 1.397938706950222
268 1.38895131988072
271 1.3828488066819127
273 1.3747363186150936
280 1.3660239554289426
281 1.359214715874653
288 1.3509095687159065
290 1.3442384730287473
293 1.3359610882984598
299 1.3302334774154754
302 1.3229191426413207
307 1.3168209512149074
312 1.3097217417027585
315 1.3034075242857308
320 1.2955844490428736
324 1.2905056045524448
326 1.2838185485069205
330 1.2759183630218514
334 1.2696751793916328
339 1.2618964275977165
344 1.2564704633217394
347 1.2501637586885221
350 1.243183121101637
354 1.2374932898906208
358 1.2300273569917146
363 1.2256630834217974
367 1.2190734525875795
371 1.2118117180617036
374 1.2058456008810865
381 1.1988571448722756
382 1.1944995734235528
386 1.1878215776893173
391 1.1831523619124242
396 1.1767258382933001
398 1.1722615799103673
404 1.1661639641112636
407 1.161135324470151
410 1.1546839712254495
415 1.149894131513195
419 1.143988190198063
423 1.1396193082960826
426 1.1333101152131217
432 1.1283860140609907
434 1.1223181539203808
438 1.118383972381177
444 1.1122841326573654
447 1.1080222913307918
450 1.1022410684174837
454 1.096678657733309
458 1.0932728711559758
462 1.0884821424444162
468 1.0840013210199722
470 1.0774133078097723
474 1.0729601747316746
480 1.0672235729843578
482 1.0636443372545141
488 1.059846893881969
491 1.0541904249431493
494 1.050025520693718
499 1.0468742654867809
502 1.0416305228319132
506 1.038173217603594
511 1.033643485427558
514 1.0285490505732824
519 1.0249465600675496
522 1.019040094466874
527 1.0153166935222053
532 1.0104805265869832
534 1.0075957213211133
541 1.0019557641079022
544 0.9995292064668232
546 0.995194914402155
552 0.9922379652581335
555 0.9870225856055521
559 0.9811983597494965
562 0.9779323761520016
569 0.9733090523904816
573 0.9712269618665768
574 0.965954692247911
578 0.9626911453254318
584 0.9598702338721774
588 0.9555435315334557
593 0.9511810962181212
596 0.94819528525594
601 0.9434003324033806
602 0.9408653290793468
609 0.9388316757885534
610 0.9336083590306679
614 0.9311322754403611
620 0.9267889526859575
623 0.924698063159098
629 0.9205430825275069
633 0.918701651702232
634 0.9150916351852096
638 0.9131077188333576
644 0.909063641645024
648 0.9065460052285738
652 0.9028435451762881
657 0.8987271097245252
661 0.8959098386272799
663 0.8923677402410071
667 0.890699062838597
673 0.8858160722102111
675 0.883610911488109
682 0.8795818023732279
683 0.8779239843494956
687 0.8766097445060007
691 0.8725816470609408
698 0.8698888305903313
699 0.8684629422844279
703 0.8646043128615836
710 0.8630882697329677
714 0.859104387035638
716 0.8576803431652816
719 0.8540825397336288
724 0.8518377143362925
730 0.8481973371929297
732 0.8474973638210003
736 0.8425413901827903
739 0.8400649762809623
744 0.8392293265181527
749 0.8355400332529712
753 0.8326966329204415
758 0.8291776665912372
762 0.8277958899253247
766 0.8249179310260715
767 0.8232307517158107
772 0.8204574441986526
778 0.8178008697566661
780 0.8159398610590994
783 0.8124224624485085
789 0.8122612378240234
791 0.8080866254457831
795 0.8070917591913254
799 0.8043608415994121
805 0.8037252331834179
810 0.8003739808515837
811 0.7980152410430679
817 0.7941820886326372
820 0.7902502677463108
824 0.7888677650688477
827 0.7861180874181593
833 0.7855409065439776
838 0.7824064974785377
840 0.7814764325037523
845 0.7785086681787148
848 0.7776175814969276
851 0.7750874056819583
858 0.7743535316251388
859 0.7724469963088874
864 0.7690555263457985
869 0.7679149710823405
874 0.7656428213715172
876 0.765001393157802
881 0.761947379226224
886 0.7613929054339618
890 0.7583119763796221
891 0.7570718566158259
897 0.7541301380496676
902 0.7551788366691708
903 0.7525900483024792
907 0.7520911478194544
912 0.7497202363412598
918 0.7472860339778473
921 0.7471371736380689
925 0.7452618019016882
929 0.7451221838826714
932 0.7434369620438447
935 0.7400695924234063
939 0.7391218964991723
944 0.7390806775341805
950 0.7397478707588387
953 0.7376103920512503
957 0.7372762881307379
959 0.7358945252494304
965 0.7337215799969361
968 0.7328523641969668
971 0.7328048405549971
976 0.729891792149447
980 0.7293648742279525
984 0.726559225485673
988 0.7259936332308162
994 0.7232796968985081
995 0.7230538999295231
1002 0.7202513609302278
1006 0.7190988473209255
1007 0.7168798588477162
1012 0.7144610602592391
1017 0.7138914496566466
1020 0.7113375351600801
1025 0.7091971598084793
1028 0.7094271882103945
1035 0.7073219163282906
1036 0.7069526971650076
1040 0.7049211701933575
1046 0.7044119584914239
1049 0.7011408389065097
1053 0.7010434305174446
1056 0.6982579962122701
1063 0.6972994162501475
1066 0.697802422087646
1068 0.6963603978667695
1073 0.6941207938881018
1076 0.6939595859492208
1083 0.6943559900897286
1085 0.6926584301888312
1091 0.6923918458869429
1093 0.6910189274280735
1098 0.6908527381537927
1102 0.6883902107722547
1104 0.6873913086645321
1109 0.6859903955778868
1112 0.6860094916221079
1116 0.6844643967058868
1122 0.682188752738828
1127 0.6823388652114396
1128 0.6807904765593252
1134 0.680833571793732
1137 0.6795442360757947
1141 0.6778157937150369
1144 0.6768326357778864
1148 0.6750643094201075
1154 0.6747606663259065
1156 0.6724100596626474
1160 0.673682959066021
1167 0.6714061294753608
1170 0.6715770681806073
1172 0.6698212974988011
1176 0.6692700845238131
1181 0.667386383678575
1187 0.6674865198417891
1189 0.6659516546433712
1193 0.6655921380969375
1199 0.6640122167159681
1202 0.6643370945488084
1206 0.6625747236033204
1211 0.6630039763672871
1212 0.6609479366036143
1219 0.6590204572375781
1221 0.6582752526652023
1224 0.6585305001385502
1228 0.6559451951371646
1235 0.656492743185793
1236 0.6544098157539351
1241 0.6539077175963958
1247 0.6538506404204318
1250 0.6519701340162276
1253 0.6522304326760653
1259 0.6507741283493046
1262 0.6510613870658115
1264 0.6492697731951534
1271 0.648766075463202
1272 0.64701741470857
1276 0.6463452405614842
1281 0.6461567881558694
1284 0.6441972202743107
1288 0.6437382480715675
1294 0.6430058655908518
1298 0.6437078069349433
1300 0.6426887288655939
1307 0.640556841576938
1311 0.6405442731611687
1314 0.638540830429557
1319 0.6356014221252614
1321 0.6365684079040087
1326 0.6352337238249686
1328 0.6359283865867189
1333 0.6347401027208518
1338 0.6354417016936432
1340 0.6331702846767068
1347 0.6325865818299397
1349 0.6307777160116402
1354 0.6299449388515238
1359 0.6287854894630086
1361 0.6299466345683785
1365 0.6292361682226947
1369 0.6269988065404678
1374 0.6275848184750631
1380 0.6256159702903124
1381 0.6261478105874092
1385 0.6249783324815351
1389 0.6250875491567197
1394 0.6255146736651525
1399 0.624039526928501
1402 0.622989131659216
1405 0.6244072403426238
1412 0.6260131679391976
1414 0.6247260362598056
1419 0.6242547758972076
1424 0.6231042281382355
1425 0.6239321858568532
1430 0.6247328639982846
1433 0.6229595353583017
1437 0.6233959400047187
1441 0.6221209806046715
1447 0.6221167707986248
1449 0.6208256030906385
1454 0.6212243470597322
1457 0.6195221035891348
1463 0.6174768825532435
1466 0.6182381137277111
1469 0.616737732590434
1474 0.6176193552645296
1480 0.6171501617118843
1483 0.6175906600947654
1485 0.6161457534938177
1489 0.6163692959588796
1495 0.6151826029992907
1497 0.6160137769692978
1503 0.6136046391996048
1505 0.6123285928076088
1511 0.6132193068795326
1513 0.6121321138107373
1518 0.61259879267263
1524 0.6115288047459037
1526 0.6116005166984446
1532 0.6101955115314602
1534 0.6107715564161456
1540 0.6117008408519841
1541 0.6100018324434643
1546 0.6109348141190296
1551 0.6090644659778393
1555 0.6110658213180609
1560 0.6100051631048803
1561 0.6085411114738315
1567 0.6098797003590931
1570 0.6085319033555021
1575 0.6090825843219471
1579 0.6070457584787275
1583 0.6091203008939402
1586 0.6069180978850008
1589 0.6077419169061509
1593 0.6086724977370894
1600 0.6069357727597184
1603 0.6072524150321212
1607 0.6065058908818001
1611 0.606833831972982
1615 0.6051214936532522
1620 0.6065182787167197
1621 0.6060460959295525
1626 0.603311634970257
1629 0.6039805186205544
1633 0.6021457134343489
1637 0.6034162563000053
1642 0.6018810937370053
1645 0.6022742827996351
1651 0.6033335399716389
1654 0.6019852045719225
1660 0.6004173525262033
1661 0.6000641790009412
1665 0.5989495372109318
1670 0.5998630418388224
1675 0.5989174114204342
1680 0.5997632373062299
1682 0.5985276049331677
1687 0.5971653288838361
1689 0.5981906755949977
1695 0.5970487688390477
1697 0.5974642811506572
1705 0.5955116383391506
1706 0.596061521955759
1711 0.5945919067362014
1715 0.5957789876688395
1719 0.5946391977921511
1722 0.5953348058142297
1728 0.5958664577560874
1730 0.5947057931785265
1735 0.5924237352467412
1739 0.5932684978942738
1744 0.5907248129153311
1746 0.5917825647861777
1753 0.593525739138316
1754 0.5921264817469328
1758 0.5922442169294635
1762 0.5928957747601689
1766 0.5920598170125672
1773 0.5925152188424415
1774 0.5911920666540171
1780 0.5915151459874769
1782 0.5910279945276021
1788 0.5918207145823261
1792 0.5902915074365028
1794 0.5909255923621378
1801 0.5913583364385164
1805 0.5893817530741312
1806 0.5901819355433898
1811 0.589589116187956
1814 0.5907562250260764
1818 0.5894766627758156
1824 0.5875788961480575
1828 0.5880431071865769
1830 0.5871626761147112
1836 0.5855050493535641
1838 0.5866349988600285
1842 0.5852146488714282
1847 0.585464502382714
1851 0.5868708573588868
1857 0.5848141487852979
1858 0.585368007297445
1862 0.5846543272244705
1866 0.5850207839522258
1871 0.5845135761127035
1875 0.5849434403515765
1881 0.5833190059480607
1884 0.5836298158885802
1886 0.5816905177296945
1893 0.5804496125523976
1896 0.5814961164268736
1898 0.5786601552626048
1902 0.5789265537099788
1907 0.577840288172879
1911 0.5789278852911502
1914 0.5780006064382388
1918 0.5788516003738564
1924 0.5782170843701179
1926 0.5786239135264167
1933 0.5772226743911525
1935 0.5788194476472409
1939 0.5778992531707685
1944 0.5791232606390608
1949 0.5775350280326702
1950 0.5773716777523434
1955 0.5761759609748199
1958 0.5746372013650717
1965 0.576407829351421
1966 0.5759797510579068
1973 0.5734449535473277
1974 0.5729305040118544
1979 0.5709051989717359
1984 0.5713061469820184
1986 0.5704770855121982
1991 0.5706483146570762
1994 0.5692718315105054
1998 0.5699821131954004
2002 0.5687362920634463
2009 0.5693639291428119
2012 0.5675982898513838
2014 0.56739430695287
2020 0.5676843638833412
2023 0.5667065202445078
2026 0.5667564550420627
2031 0.5653248904916421
2037 0.5640506415867257
2039 0.5648051351708585
2044 0.5638430838191499
2047 0.5633956529809584


==> iclr2026/data/uniprot_main.dat <==
0 0.6712
3 0.671831
13 0.6699756899999999
22 0.6670219330999999
26 0.6654937137689999
35 0.6626927766313099
46 0.6611718488649968
49 0.6582351303763468
64 0.6561377790725833
67 0.6531764012818575
73 0.6512116372690389
81 0.6481495208963484
90 0.6458170256873849
101 0.642575855430511
112 0.6404350968762058
117 0.6375537459074438
122 0.6353812084483693
130 0.6320993963638856
141 0.6298214024002468
152 0.6264871883762443
156 0.6240283164924818
169 0.6207680333275569
177 0.6185883529942814
181 0.6153874694643385
190 0.6131755947696952
194 0.6101768388219982
205 0.6080310704337782
216 0.6047037597294405
220 0.602548722132146
229 0.6010922349108246
235 0.5986353125617163
244 0.5968779594360992
254 0.5937001798417382
260 0.5922021780433208
268 0.5894101562628875
275 0.5875240547002586
282 0.585092814153256
291 0.5823958860117234
299 0.5806569271516062
308 0.5779833578800903
315 0.5760915243012894
323 0.5728506090582764
332 0.5710501029676938
339 0.5675266019380169
349 0.5655623359186367
355 0.5627927125594504
363 0.561265785433856
374 0.5588081275795175
379 0.5574000463037223
387 0.554863045840685
397 0.5531954153822782
408 0.5506794612284555
415 0.5492076666161709
421 0.5468835899500092
430 0.545412754050509
436 0.5426876265100039
447 0.5409197502449038
453 0.5385205527424547
461 0.5374313472150302
470 0.5348680337428798
477 0.533078353405451
485 0.5314425698713965
495 0.5288071441726825
501 0.5278880727309556
509 0.5257141920036461
522 0.5231810500836096
529 0.5221072395827735
532 0.5201851671869459
544 0.5192283155150764
551 0.5168010323599257
560 0.5159660220363265
565 0.5142083618159632
574 0.5119812781978036
585 0.5110464654158255
589 0.5090940007616673
603 0.5079040607540507
610 0.5057910201465102
613 0.5048431099450451
621 0.5022906788455946
633 0.5014487720571387
637 0.4996702843365673
652 0.4984485814932016
655 0.4962310956782696
661 0.4952507847214869
673 0.49298127687427207
679 0.49195346410552937
691 0.48940492946447406
693 0.4881408801698293
704 0.48613447136813104
714 0.48382012665444973
722 0.4829039253879052
725 0.48097688613402617
736 0.4782661172726859
747 0.4780074560999591
750 0.4761013815389595
765 0.47375336772356985
767 0.4726548340463341
776 0.47081128570587083
789 0.46997417284881216
791 0.468011431120324
801 0.4672003168091208
811 0.4652903136410296
818 0.46423141050461925
823 0.46242409639957305
832 0.46135785543557734
838 0.45899327688122155
846 0.45789534411240934
861 0.4558573906712853
862 0.4546718167645724
878 0.4542060985969267
884 0.4519630376109574
888 0.4509234072348478
897 0.4489601731624993
907 0.4485265714308743
912 0.4470583057165656
925 0.44524272265939996
930 0.44451529543280593
938 0.44281514247847786
950 0.44254499105369305
954 0.4408105411431561
959 0.43999343573172456
972 0.43788950137440735
981 0.4370986063606633
984 0.43524362029705665
993 0.4346901840940861
1002 0.4324862822531452
1014 0.43186441943061377
1016 0.4317087752363076
1024 0.4303686874839445
1033 0.4301660006091051
1042 0.42852634060301403
1053 0.4286440771969839
1056 0.42686663642501405
1066 0.4262099700607639
1075 0.4240708703601562
1083 0.4241811616565547
1093 0.4223483500399891
1099 0.42206986653958917
1107 0.4205461678741933
1112 0.4201117061954514
1126 0.41833658913349686
1135 0.4179872232421619
1138 0.4164253510097403
1146 0.4161160974996429
1152 0.4142829365246465
1166 0.4141551071594
1169 0.41267855608780596
1184 0.41218477052692787
1189 0.41033692282165857
1195 0.41012655359344197
1208 0.40844828805750755
1213 0.4080748051769325
1217 0.4067320571251632
1230 0.40652773655391156
1233 0.4053464591883724
1248 0.4038329945964887
1252 0.4035336646505238
1260 0.4023323280040186
1270 0.4008220047239784
1275 0.40038578467673863
1285 0.39888492682997123
1295 0.3984970775616715
1299 0.3971121067860548
1311 0.39707598571819425
1319 0.3952452258610123
1328 0.3953257736024022
1331 0.39379251586637815
1338 0.3932625907077144
1351 0.39183896480063723
1354 0.39172357515263084
1369 0.3898133394011045
1370 0.38980720600709345
1379 0.38843413394702253
1386 0.3883177926075523
1400 0.38724861468147675
1408 0.38687412853466197
1410 0.3858853872493153
1425 0.38564853337682214
1428 0.38433004804305393
1436 0.3842527475626234
1443 0.3830112200869972
1453 0.3828031078861272
1458 0.38128207680726595
1467 0.3808182560391933
1481 0.37958607347880136
1489 0.3797402127440134
1491 0.37921681061657325
1501 0.3792946425104075
1510 0.37791369608530345
1516 0.3778695591244504
1523 0.3761728635332059
1531 0.3761141348978738
1541 0.3747319935488951
1554 0.37486667361340614
1559 0.37345500687727207
1570 0.37192445680849934
1574 0.37194021224041435
1579 0.3703628101180102
1589 0.3702031820168301
1600 0.3688081501966618
1609 0.36865106869469516
1615 0.36749055800774816
1620 0.3673646524276707
1632 0.367603005903394
1642 0.3662689758443601
1649 0.3659242860859165
1657 0.3646180432250573
1666 0.3650518627928067
1671 0.36388834416487864
1679 0.36407646072322986
1687 0.36276169611599757
1696 0.3626240791548376
1704 0.3613968383632892
1715 0.36163686997965633
1718 0.36019250127985974
1725 0.36046457626706113
1735 0.35911893050439053
1740 0.3586977411993466
1753 0.3593017637873531
1760 0.35809374614947964
1767 0.35824080868798486
1779 0.357278400601105
1783 0.35741061659509393
1792 0.356118510429143
1797 0.35587132532485155
1809 0.35473361207160303
1816 0.35490027595088697
1824 0.3537662731913781
1835 0.3537136104594643
1841 0.35225047435486967
1851 0.35243996961132096
1855 0.3514845699152077
1868 0.35175272421605563
1870 0.3510511969738951
1878 0.3511326850041561
1892 0.35008435815411454
1895 0.3498995145725734
1902 0.3486845194268477
1915 0.3484716742325792
1923 0.3475569574902534
1928 0.34756738791535086
1934 0.3464277140361974
1944 0.3465474368958354
1955 0.34555696252687707
1965 0.3456503929016083
1967 0.34451688897259225
1975 0.34425272008286634
1982 0.34307219288203766
1990 0.34308647095321726
2001 0.34187560624368507
2006 0.3417618501812482
2020 0.34146023167943573
2023 0.3402906293626414
2033 0.34005172306901493
2040 0.3401222058383248
2047 0.33931298377994157


==> iclr2026/data/uniprot_pret.dat <==
0 4.2568665
27 4.259173819
153 4.258104110810001
331 4.2592388657019
491 4.256348867044881
589 4.256981350374433
732 4.254331074870689
883 4.254561954121982
1047 4.251204922580762
1226 4.250873023354955
1390 4.246766209121405
1516 4.245685977030191
1612 4.241604843259889
1792 4.239888784827291
1912 4.235295918979018
2059 4.233491574789228
2233 4.228576183041335
2350 4.226343901210922
2526 4.221156678198812
2684 4.218730739416824
2880 4.212889188022656
2950 4.210410996142429
3087 4.2050755821810055
3236 4.202285600359195
3419 4.196653390355603
3513 4.193848078452047
3669 4.187979597667526
3856 4.18469242669085
3952 4.178906119423941
4116 4.176469079229702
4321 4.170093158437405
4473 4.166863910853031
4607 4.160073434744501
4788 4.1565535603970565
4891 4.149656579793086
4991 4.145651311995155
5160 4.139126896875203
5359 4.1356682219064504
5472 4.129079043687386
5579 4.125614455250512
5723 4.119086189698007
5867 4.115392590801027
6053 4.108998960893016
6156 4.104849558284086
6423 4.097727572701245
6439 4.093754280974233
6589 4.086439146164491
6801 4.0831602187028455
6901 4.076366204515818
7042 4.072150844470659
7239 4.065571809025953
7318 4.061732390935694
7503 4.054830434026337
7608 4.050419586686073
7866 4.043689766819212
7915 4.04056790615102
8107 4.03360393508951
8218 4.029834241738615
8355 4.023589225321229
8543 4.020305053068016
8681 4.013154115537336
8795 4.009132939381963
8928 4.002875473988143
9200 3.9990888442482615
9256 3.992181194805779
9390 3.988105377857721
9583 3.981229640079144
9725 3.9773571806783523
9821 3.970927458871569
9989 3.9672777022828534
10103 3.9607112522600247
10382 3.9572318297374243
10397 3.95030597144005
10663 3.9463400327256495
10766 3.9391660753983926
10905 3.9350246156444086
10974 3.927866997487964
11227 3.9237022875130845
11269 3.9165686486379534
11429 3.912248424151574
11565 3.9050264799100582
11712 3.9011192711109577
11901 3.8940314683998483
12010 3.8899476757158498
12247 3.8831210599586914
12335 3.879184578359104
12464 3.872786021575513
12586 3.869122868359758
12738 3.8625253676761604
12914 3.8587224589993987
13062 3.852424966409405
13274 3.8491491847453108
13338 3.8430828918978577
13560 3.839908000978879
13610 3.8341460929690903
13812 3.8308495790393993
13935 3.8243836752490052
14044 3.8208282034965153
14260 3.81441672146155
14369 3.810803091246935
14523 3.8042581923344656
14640 3.800654106411121
14803 3.7938090623470098
14951 3.7902961617235396
15114 3.784215600106304
15222 3.780866790105241
15455 3.7746875482041884
15522 3.7712764957221467
15776 3.7645817807649253
15799 3.761236158957276
16071 3.754960546367703
16102 3.751514987904026
16252 3.745531654024986
16383 3.7423472724847358
16672 3.7357687907598884
16676 3.7321044188522894
16836 3.7262945886637664
16994 3.7229469327771287
17245 3.7167344614493576
17278 3.713100849834864
17443 3.7071950713365154
17661 3.70438267062315
17703 3.6979569339169185
17870 3.6951377245777492
18042 3.6889430683319717
18158 3.685796282648652
18319 3.6801534318221654
18431 3.6762916675039436


==> iclr2026/data/uniprot_zeph.dat <==
0 1.9692
6 1.97061
11 1.9643248999999998
18 1.9536976509999997
32 1.9439366744899997
37 1.9314923077450998
42 1.9210963846676488
56 1.9080854208209723
57 1.8968955666127627
69 1.886351610946635
74 1.8729520948371685
88 1.8616075738887967
92 1.8488264981499087
97 1.8378492331684098
107 1.8251647408367258
118 1.8154000934283583
123 1.8031900924940747
129 1.792971191569134
137 1.7796344796534427
148 1.7682661348569084
161 1.7594404735083393
162 1.747724068773256
173 1.7378458280855233
180 1.7253333698046682
190 1.7146160361066216
199 1.7055628757455552
204 1.6933692469880997
212 1.6841405545182186
218 1.6716611489730364
231 1.6625655374833062
235 1.651012882108473
247 1.6428707532873883
250 1.6315590457545144
261 1.6229764552969692
271 1.6145336907439995
278 1.6029323538365596
286 1.5938770302981942
293 1.5824652599952123
299 1.5737766073952602
314 1.5631558413213076
317 1.5571742829080943
327 1.5457075400790135
331 1.5378064646782232
339 1.526298400031441
349 1.5189304160311266
360 1.5083761118708152
363 1.501290350752107
373 1.4905514472445858
379 1.4822409327721398
391 1.4757205234444184
396 1.4651793182099742
407 1.4576865250278743
416 1.4475316597775956
423 1.4413033431798195
427 1.4321843097480211
443 1.424787466650541
444 1.4144205919840356
458 1.4092983860641952
460 1.4012654022035531
470 1.3912337481815176
478 1.3839484106997024
485 1.3745679265927053
499 1.3687412473267784
502 1.3594938348535106
513 1.3526388965049754
522 1.3430405075399254
525 1.3357371024645261
536 1.3266907314398808
544 1.320477824125482
553 1.3109710458842272
558 1.304535335425385
567 1.2984499820711313
572 1.28944348225042
585 1.2848800474279158
591 1.2759562469536365
599 1.2704376844841
605 1.2612983076392592
613 1.2573223245628666
628 1.248633101317238
633 1.2444167703040656
639 1.2359466026010248
648 1.2306911365750146
655 1.2223672252092646
661 1.2171795529571718
670 1.2091257574276002
678 1.2034694998533242
685 1.1954678048547909
693 1.190465126806243
703 1.1821894755381805
716 1.1786525807827988
717 1.1711450549749707
727 1.166723604425221
736 1.1583453683809688
745 1.1538379146971591
753 1.1466435355501874
762 1.1425431001946855
768 1.1354096691927387
774 1.1304515725008113
783 1.1233800567758032
795 1.120641256208045
798 1.1139278436459645
810 1.1061985652095048
815 1.1010905795574097
823 1.0941456737618356
830 1.0898402170242174
838 1.082599814853975
847 1.0797028167054354
855 1.072960788538381
865 1.0687251806529972
873 1.062122928846467
880 1.0585376995580025
890 1.0516433225624224
896 1.0482268893367983
903 1.0418316204434304
911 1.038353304238996
920 1.0316557711966061
933 1.02821621348464
935 1.0222040513497936
944 1.0198550108362958
952 1.0141004607279327
965 1.0078544561206533
968 1.0052629115594467
976 0.9988212824438523
983 0.9943000696194138
995 0.9911050689232196
1000 0.9849280182339873
1008 0.9810017380516475
1018 0.975658720671131
1028 0.9725971334644197
1034 0.9703821621297755
1041 0.9648613405084777
1052 0.9615757271033929
1059 0.955564969832359
1066 0.9533053201340353
1073 0.947304266932695
1083 0.9471552242633681
1089 0.9418426720207344
1096 0.939669245300527
1106 0.9375215528475217
1114 0.9320933373190465
1121 0.9290054039458561
1135 0.9270063499063975
1137 0.9221392864073336
1146 0.9201438935432602
1152 0.9156594546078276
1160 0.9141938600617493
1169 0.9086969214611318
1180 0.9069209522465205
1185 0.9017507427240552
1197 0.8991352352968146
1203 0.8943418829438465
1211 0.8924804641144081
1222 0.887602659473264
1226 0.8846176328785313
1238 0.882450456549746
1242 0.8779549519842486
1250 0.872919402464406
1261 0.8709452084397619
1270 0.8655307563553643
1273 0.8630244487918105
1281 0.8583422043038923
1295 0.8572287822608533
1299 0.8530934944382448
1311 0.8510465594938623
1319 0.8456250938989237
1324 0.8442238429599345
1332 0.8394936045303352
1342 0.8375616684850318
1351 0.8327070518001815
1356 0.8300089812821796
1363 0.8289158914693577
1371 0.8244397325546641
1381 0.8226763352291174
1390 0.8183655718768262
1394 0.817716916158058
1406 0.8134457469964773
1412 0.8129022895265126
1418 0.8093552666312473
1430 0.8079477139649348
1435 0.8037422368252854
1443 0.8018468144570325
1454 0.8012883463124623
1459 0.7969424628493376
1474 0.7964490382208442
1475 0.7926075478386357
1484 0.7908644723602494
1497 0.7902828276366468
1500 0.7862089993602803
1509 0.7854089093666775
1515 0.7816878202730108
1530 0.7810189420702807
1535 0.7768747526495778
1540 0.775913005123082
1548 0.7716518750718512
1561 0.7677223563211326
1566 0.7669191327579213
1577 0.7630149414303421
1583 0.7652857920160387
1587 0.7614409340958784
1600 0.7575595247549196
1606 0.7563329295073704
1612 0.7522926002122967
1620 0.7519016742101737
1633 0.747436657468072
1636 0.7460792908933913
1644 0.7422454979844575
1653 0.7407730430046129
1662 0.7367013125745667
1673 0.735347299448821
1680 0.7354618264543329
1688 0.7320762081897896
1696 0.7323304461078917
1701 0.7290281416468128
1714 0.7254248602303447
1721 0.7251936116280412
1724 0.7222496755117608
1733 0.7218821787566432
1744 0.7188753569690768
1751 0.717589603399386
1759 0.7145117073653923
1768 0.7148015902917383
1778 0.7113175743888209
1783 0.7103123986449327
1792 0.7068972746584834
1803 0.7064373019118986
1807 0.7030339288927796
1813 0.7014445896038518
1827 0.6978741437078133
1833 0.6985884022707352
1841 0.6953085182480278
1846 0.6946534330655475
1855 0.691809898734892
1866 0.691154799747543
1869 0.6876642517500676
1881 0.687976609232567
1885 0.6851108431402413
1897 0.6852357347088388
1906 0.6816893773617504
1911 0.6802354835881329
1923 0.6805011287522515
1926 0.677837117464729
1939 0.6774617462900817
1942 0.6747621288271809
1950 0.6745965075389091
1958 0.67128654246352
1966 0.6703476770388848
1977 0.6670492002684959
1982 0.6658267082658109
1993 0.6624084411831528
2002 0.6636753567713213
2007 0.660948603203608
2018 0.660265117171572
2028 0.6607924659998562
2032 0.6576595413398576
2041 0.656413945926459
2047 0.6541318064671944


==> iclr2026/plots/plot_bs16_greats_phi2.dat <==
0 1.1543
1 1.1538840000000001
3 1.16005416
5 1.1603816184
7 1.164594802216
10 1.16566185419384
11 1.1691962356519014
14 1.1690752732953824
15 1.1708165205624286
17 1.1723093553568043
19 1.173113261803236
21 1.1712631291852038
23 1.1710084978933517
26 1.1693684129144182
28 1.168363728785274
30 1.166675091497421
32 1.167829340582447
34 1.1652980471766226
35 1.1641370667048563
38 1.1624626960378077
40 1.1577050690774295
42 1.1543620183866552
44 1.1501293982027887
46 1.148058104220761
48 1.1442015231785534
49 1.1415855079467678
51 1.1375136528673002
53 1.1340395163386272
55 1.1298711211752408
57 1.1285024099634884
60 1.1246613858638534
61 1.123015772005215
64 1.1224646142851629
65 1.1183319681423114
67 1.1150146484608883
70 1.1104805019762793
72 1.1076966969565165
73 1.1045377299869514
75 1.101376352687082
78 1.101432589160211
79 1.0978952632686088
82 1.0951703106359227
83 1.0935766075295634
86 1.0892158414542679
88 1.0868736830397252
89 1.083050946209328
91 1.0798474367472348
93 1.0774449623797626
95 1.073729512755965
97 1.0693052176284052
99 1.0677331654521212
101 1.0638208337975998
103 1.061441625459624
106 1.0583152092050276
107 1.0552590571129774
110 1.0525804665418474
111 1.051255661876429
114 1.0475201052576648
116 1.0457449042050881
118 1.0427664551630373
120 1.0391417906114069
121 1.037478372705293
124 1.03697658897824
125 1.0327788230884578
127 1.0319810348575733
130 1.0302132245089974
131 1.0271870922639075
133 1.0261922213412684
136 1.0231362991278559
137 1.0191199361365775
139 1.0154877367752118
141 1.0132968594074596
143 1.010692890813385
146 1.007249961905251
148 1.0070804622861986
149 1.0038706576633365
151 1.0020879510867031
154 0.9988010715758361
156 0.9973300608600777
158 0.9944337602514769
159 0.9906934226489621
162 0.9901694884224725
163 0.9859637935382478
166 0.9848551556028653
168 0.9829656040468366
170 0.9795269480063683
172 0.9786786785263046
174 0.9749558917410416
175 0.9729483328236311
178 0.9714358494953949
180 0.9680024910004409
182 0.9681324660904365
184 0.9644351414295321
185 0.9643927900152368
187 0.9619448621150845
190 0.9609464134939336
192 0.9590629493589943
194 0.9556073198654044
196 0.9557382466667503
197 0.9537648642000829
200 0.9516952155580821
201 0.9477622634025014
204 0.9460886407684763
206 0.9461857543607916
207 0.9449718968171836
209 0.9458851778490118
211 0.9421063260705217
214 0.9396822628098165
216 0.9361684401817183
218 0.9326767557799012
219 0.9290749882221021
221 0.9296992383398811
223 0.9271432459564822
225 0.9267148134969174
228 0.9233976653619482
229 0.9236506887083288
231 0.9214931818212454
234 0.921244250003033
236 0.9198618075030026
238 0.9187601894279726
239 0.9177205875336929
241 0.9164073816583559
244 0.9132393078417723
246 0.9140929147633546
247 0.912505985615721
250 0.9099189257595639
251 0.9105097365019682
254 0.9082046391369485
255 0.9076605927455791
257 0.9052819868181232
260 0.9051041669499419
262 0.9034501252804424
263 0.903092624027638
266 0.9013046977873617
267 0.901047650809488
269 0.8986551743013932
271 0.8988836225583792
274 0.8960927863327954
275 0.8936638584694675
277 0.8935492198847728
279 0.8916847276859251
282 0.8904918804090658
283 0.8878239616049752
286 0.8867887219889256
287 0.8848498347690362
290 0.8821283364213458
292 0.8831800530571323
293 0.882201252526561
296 0.8803762400012954
298 0.8787304776012824
300 0.8788691728252696
301 0.8780424810970169
303 0.8772900562860467
306 0.8748291557231862
307 0.8734528641659544
310 0.8728163355242948
311 0.8710991721690519
314 0.8700551804473613
316 0.8676256286428877
317 0.8684513723564589
319 0.8666548586328943
322 0.8666653100465653
323 0.8645506569460997
325 0.8637761503766386
328 0.8619793888728722
329 0.8610595949841435
332 0.861270999034302
334 0.8593352890439591
336 0.8579889361535195
338 0.8558300467919843
340 0.8549657463240644
342 0.8530580888608238
343 0.8518235079722155
345 0.8500112728924933
347 0.8494291601635684
350 0.8476418685619327
351 0.8451454498763133
354 0.8447369953775502
356 0.8423326254237747
357 0.8418772991695369
359 0.8417995261778416
362 0.8407365309160632
363 0.8409441656069025
365 0.8400917239508335
368 0.8377408067113252
369 0.839179398644212
371 0.8379136046577699
374 0.8379384686111921
376 0.8366990839250803
378 0.8341240930858295
380 0.8373488521549711
382 0.8365453636334214
384 0.8348919099970872
386 0.8317359908971163
387 0.8305476309881451
390 0.8293401546782637
391 0.8300127531314812
393 0.8286956256001663
396 0.8277686693441647
397 0.8253799826507231
400 0.8264701828242159
402 0.8266544809959738
403 0.8258959361860141
406 0.8245629768241539
408 0.8234623470559124
409 0.8204557235853532
411 0.8196211663494997
414 0.8187369546860046
416 0.8158895851391446
418 0.8152766892877532
420 0.8140529223948756
422 0.8146413931709268
424 0.8136609792392175
426 0.8117653694468254
428 0.8116497157523571
429 0.8097082185948336
431 0.8081461364088852
434 0.8058996750447964
436 0.8040396782943484
438 0.8046692815114049
439 0.8027215886962908
442 0.801752372809328
444 0.8028198490812347
445 0.8014516505904223
448 0.8007741340845181
449 0.802097392743673
451 0.8008354188162362
453 0.7984090646280738
456 0.7981639739817932
458 0.7998713342419752
459 0.7991406208995555
462 0.7985912146905599
463 0.7969633025436543
466 0.7956816695182178
467 0.7930678528230356
470 0.7921081742948052
471 0.7908660925518571
474 0.7904864316263386
476 0.7926565673100752
477 0.7915750016369744
480 0.7895572516206045
482 0.7911716791043985
483 0.7889319623133545
485 0.789449642690221
487 0.7902081462633188
490 0.7900090648006857
491 0.7881379741526787
493 0.7885815944111519
495 0.7865997784670404
497 0.78611978068237
500 0.7869025828755463
502 0.7856595570467908
503 0.7860659614763229
506 0.7846793018615597
507 0.7842855088429441
509 0.7817776537545147
512 0.7814458772169696
514 0.7812364184447999
517 0.7803810542603519
518 0.7802902437177484
521 0.7810113412805708
522 0.7804292278677651
524 0.7791339355890875
527 0.7777755962331966
528 0.7778848402708646
530 0.7763389918681559
533 0.7774566019494744
535 0.7765070359299796
537 0.7759319655706798
539 0.7759226459149731
540 0.7742634194558233
543 0.7740267852612651
545 0.7726425174086525
546 0.772175092234566
549 0.7728103413122204
551 0.7717082378990981
552 0.7722401555201072
555 0.771743753964906
556 0.772155316425257
559 0.7705077632610045
560 0.7701796856283943
563 0.7686298887721105
564 0.7706875898843893
567 0.7725387139855454
568 0.77101532684569
570 0.7691131735772331
573 0.7721180418414608
574 0.7708438614230462
576 0.7701294228088158
578 0.7690341285807276
580 0.7699757872949203
582 0.7696490294219711
584 0.7688225391277514
586 0.7689343137364739
588 0.7676189705991091
591 0.7682647808931181
592 0.7694231330841869
595 0.7679439017533449
597 0.7683924627358115
598 0.7678785381084534
601 0.7663427527273688
603 0.7666953252000952
604 0.7651703719480942
606 0.7648526682286132
609 0.7635131415463271
610 0.7621780101308638
613 0.7624552300295552
615 0.7631826777292596
616 0.761773850951967
619 0.7612541124424475
620 0.759543571318023
622 0.7583091356048427
625 0.7599970442487943
626 0.7581190738063064
629 0.7587838830682433
630 0.7575820442375608
633 0.7583582237951852
634 0.7576386415572334
637 0.755880255141661
639 0.7534284525902444
641 0.7539781680643419
642 0.7530503863836985
645 0.7510258825198615
646 0.7498216236946629
649 0.7502324074577162
651 0.7489190833831391
652 0.7494838925493077
655 0.7476890536238147
657 0.7474081630875765
658 0.7490020814567007
661 0.7496040606421336
663 0.7480850200357122
665 0.746761169835355
667 0.7483665581370015
669 0.7463758925556314
671 0.7478621336300751
672 0.7468235122937744
674 0.7471912771708367
676 0.7459593643991284
679 0.745640770755137
681 0.7447323630475856
682 0.7458920394171098
684 0.7448331190229387
687 0.7458537878327093
688 0.7453242499543822
691 0.7434770074548384
692 0.74516923738029
694 0.745848545006487
697 0.7441810595564221
698 0.7431962489608579
700 0.7433372864712494
702 0.743691913606537
705 0.7421889944704716
706 0.7425261045257668
709 0.7404278434805092
711 0.741438565045704
712 0.740448179395247
714 0.7392086976012945
716 0.7393816106252816
719 0.7385447945190289
721 0.7392063465738387
723 0.7395412831081003
725 0.7385308702770192
727 0.739618561574249
729 0.7391283759585064
730 0.7393790921989214
732 0.7393423012769321
735 0.7407268782641627
736 0.7393776094815211
738 0.738938833386706
740 0.7381714450528389
743 0.7386517306023106
745 0.7381132132962874
747 0.7387420811633245
748 0.7367836603516913
751 0.7369888237481744
752 0.7359059355106927
754 0.7367968761555858
757 0.7360909073940298
759 0.7357329983200895
761 0.7336856683368886
763 0.7341268116535197
764 0.7329255435369845
767 0.7329952881016146
768 0.7315653352205985
771 0.7313686818683925
772 0.7310349950497086
775 0.7307916450992116
777 0.7326447286482194
778 0.7323672813617371
780 0.7354526085481198
783 0.7342370824626386
784 0.7350577116380123
786 0.7344711345216322
789 0.7352824231764159
791 0.7329305989446517
792 0.7333752929552052
794 0.7321645400256531
796 0.7330458946253966
799 0.7322714356791427
800 0.7329737213223512
803 0.7324839841091276
805 0.7322491442680363
807 0.7317636528253559
808 0.7298550162971024
810 0.7294564661341314
813 0.7288269014727901
814 0.7298696324580621
817 0.7284919361334815
818 0.7280240167721467
820 0.7259267766044253
823 0.7263405088383811
825 0.7284721037499973
826 0.7282463827124973
829 0.7282919188853724
830 0.7270849996965186
833 0.7269351496995535
834 0.725709798202558
837 0.7255267002205325
838 0.7241784332183271
840 0.7250976488861438
843 0.7270186723972824
844 0.7257604856733095
846 0.7257148808165764
848 0.7260937320084107
850 0.7245817946883265
852 0.7257469767414432
854 0.7256715069740287
857 0.7256567919042884
858 0.7278582239852455
861 0.726938641745393
862 0.7284382553279392
864 0.7274438727746598
866 0.7261464340469133
869 0.7264479697064441
870 0.7259244900093796
872 0.7267222451092858
874 0.725726022658193
876 0.7266437624316111
878 0.727831324807295
881 0.7270020115592221
882 0.7246859914436299
885 0.7228611315291936
886 0.7234495202139016
888 0.7229070250117626
891 0.723335954761645
893 0.7211825952140285
895 0.7226127692618882
897 0.7239866415692694
899 0.7228547751535767
901 0.7212852274020408
902 0.7236353751280203
904 0.7225330213767401
906 0.7229836911629728
908 0.7215768542513431
910 0.7221580857088297
912 0.7215295048517413
915 0.7204342098032239
917 0.7225558677051916
918 0.7222323090281397
921 0.7224879859378583
922 0.7210521060784798
924 0.720594585017695
926 0.7196906391675181
929 0.720575732775843
930 0.7198109754480846
933 0.7209248656936037
935 0.7222636170366676
936 0.721337980866301
938 0.720562601057638
940 0.7216289750470616
943 0.7210016852965909
944 0.7215466684436249
946 0.7204712017591887
949 0.7188504897415968
951 0.7202509848441808
953 0.719872474995739
954 0.7176617502457816
957 0.7179451327433238
958 0.7172556814158906
961 0.7157481246017317
962 0.7154266433557143
965 0.7145263769221571
967 0.7149311131529356
969 0.7136518020214062
970 0.7132022840011921
973 0.7154332611611802
974 0.7146699285495685
977 0.7144012292640728
979 0.7139682169714321
980 0.7160015348017178
983 0.7149545194537007
985 0.7152269742591637
986 0.715022704516572
989 0.7138484774714062
990 0.7138609926966922
992 0.7148493827697253
994 0.7132308889420281
997 0.7137945800526079
998 0.7145336342520818
1001 0.713025297909561
1002 0.7125470449304654
1004 0.7102035744811607
1007 0.7101945387363491
1009 0.7111495933489855
1010 0.7130560974154957
1013 0.7108435364413407
1014 0.7112001010769273
1016 0.711932100066158
1018 0.7114357790654965
1022 0.7113514212748415
1023 0.7105459070620931


==> iclr2026/plots/plot_bs16_phi2.dat <==
0 1.2215
1 1.21939
4 1.2200331
6 1.219181769
7 1.22006795131
10 1.2186272717969
12 1.2171209990789311
14 1.2171537890881419
15 1.2147302511972606
17 1.2131019486852879
20 1.210139929198435
21 1.2077785299064507
24 1.204754744607386
26 1.202654197161312
28 1.1996836551896988
30 1.1978418186378017
31 1.1962364004514237
33 1.1929350364469093
36 1.1904996860824402
37 1.1858256892216157
40 1.1824024323293996
41 1.1775564080061054
44 1.1731888439260445
45 1.170150955486784
48 1.1678124459319161
49 1.163433321472597
51 1.158603988257871
53 1.1559279483752922
55 1.1515026688915393
57 1.148909642202624
60 1.1449465457805976
62 1.1409350803227918
64 1.1394337295195638
65 1.1355633922243682
67 1.1302847583021247
69 1.1273219107191035
72 1.1231226916119124
73 1.1212834646957932
75 1.1185316300488353
78 1.1151973137483469
79 1.1102853406108635
82 1.1065954872047548
83 1.1038635323327073
86 1.1015018970093802
88 1.0976908780392864
89 1.0954329692588936
91 1.0915156395663046
93 1.0880574831706415
95 1.0840159083389351
98 1.081147749255546
100 1.0786442717629905
101 1.0750198290453605
104 1.0719336307549068
105 1.0679492944473576
108 1.064821801502884
109 1.0607505834878552
112 1.0587060776529769
113 1.055086016876447
116 1.0528361567076825
118 1.0492577951406057
119 1.0467082171891997
122 1.0433771350173078
123 1.041865363667135
125 1.0386767100304637
128 1.034894942930159
129 1.0328819935008573
132 1.0301961735658487
133 1.0290602118301901
136 1.025898609711888
137 1.0237896236147692
139 1.0203897273786213
141 1.0170608301048352
143 1.0150292218037866
146 1.0120319295857487
148 1.0123926102898912
149 1.0095736841869922
151 1.0076749473451223
153 1.006461197871671
155 1.0039885858929543
157 1.0021987000340247
159 0.9985597130336844
161 0.9970361159033475
163 0.994189754744314
165 0.9907158571968709
168 0.9892266986249023
169 0.9865424316386533
172 0.9854980073222667
174 0.981942027249044
176 0.9804096069765535
178 0.9776795109067881
179 0.9767347157977201
181 0.9735653686397429
184 0.9733387149533455
186 0.9702863278038121
187 0.9693984645257739
189 0.9663264798805162
191 0.9643092150817111
193 0.9614831229308939
196 0.9612422917015849
197 0.9582928687845691
199 0.9567509400967233
202 0.955217430695756
203 0.9523902563887985
205 0.9501963538249104
207 0.9473713902866614
209 0.9479726763837948
211 0.9447429496199569
213 0.9422915201237573
215 0.9405316049225196
217 0.9375492888732944
220 0.9353957959845614
222 0.9328858380247157
223 0.9306989796444685
225 0.9293729898480237
228 0.9266852599495435
229 0.9259634073500481
232 0.9227577732765476
233 0.9212241955437821
235 0.9189649535883443
238 0.9167603040524609
240 0.9157777010119362
241 0.9129899240018169
243 0.9117280247617987
246 0.9114577445141807
247 0.909312167069039
250 0.9063770453983485
251 0.906603274944365
253 0.9031852421949214
255 0.9017763897729721
258 0.8992736258752425
260 0.8989028896164901
262 0.8973708607203252
264 0.895421152113122
266 0.8943839405919908
268 0.8920411011860708
270 0.8904096901742101
271 0.890548593272468
274 0.8880381073397434
275 0.8869547262663461
277 0.8858761790036827
279 0.8853234172136458
282 0.8837581830415093
283 0.8826186012110943
286 0.8820354151989833
287 0.8803760610469934
290 0.8777013004365235
292 0.8768992874321582
293 0.8760262945578366
295 0.8742350316122582
297 0.8723756812961356
300 0.8722739244831743
301 0.8710181852383425
303 0.869260003385959
306 0.8679554033520993
307 0.8686438493185783
309 0.8669944108253924
312 0.8651164667171385
313 0.8637623020499671
315 0.8617906790294674
317 0.8612237722391727
320 0.8599115345167809
322 0.8583454191716131
323 0.855679964979897
325 0.855245165330098
328 0.855321713676797
329 0.853141496540029
332 0.8527850815746287
334 0.8507612307588824
335 0.8501626184512937
338 0.8484989922667808
340 0.848267002344113
342 0.8468823323206719
343 0.8463435089974651
345 0.8447580739074905
347 0.8443314931684156
349 0.8431341782367314
351 0.840747836454364
354 0.8398733580898203
355 0.8379006245089221
358 0.8351856182638329
359 0.8345527620811946
362 0.8328392344603825
364 0.8328688421157787
365 0.832178153694621
368 0.8303153721576748
369 0.830486218436098
371 0.829103356251737
373 0.8277073226892196
375 0.8269072494623274
378 0.8258011769677042
379 0.8255491651980271
382 0.8252626735460469
384 0.8239230468105864
385 0.8239638163424805
387 0.8227731781790557
389 0.8216174463972651
391 0.8218462719332925
394 0.8205508092139596
395 0.81837730112182
397 0.8184865281106019
400 0.8178616628294958
401 0.8176450462012008
403 0.8161615957391888
405 0.815343979781797
407 0.8148875399839789
409 0.8128656645841391
411 0.8127790079382977
413 0.8104772178589147
416 0.8086204456803255
418 0.8084552412235222
420 0.8086336888112869
421 0.8069143519231741
423 0.8066752084039424
426 0.8052864563199029
427 0.8050425917567038
429 0.8036401658391368
431 0.8038957641807454
433 0.8017838065389379
436 0.8000019684735485
438 0.799992948788813
440 0.7987940193009248
441 0.8000270791079155
444 0.7992758083168363
445 0.797909050233668
448 0.7969839597313313
449 0.798826120134018
451 0.7974878589326778
454 0.7974179803433511
455 0.7956698005399175
458 0.7955761025345183
459 0.794222341509173
462 0.7949681180940813
463 0.7942054369131405
465 0.7946543825440091
467 0.7939728387185689
470 0.7931791103313832
471 0.7914193192280693
473 0.7915281260357886
476 0.7914298447754307
478 0.7902065463276764
480 0.7887644808643997
481 0.7885098360557556
483 0.787843737695198
486 0.786618300318246
487 0.7872191173150636
489 0.7869789261419129
492 0.7862331368804938
493 0.7873328055116888
495 0.7857364774565719
498 0.7836781126820062
499 0.7843983315551861
502 0.7833523482396342
503 0.7830388247572379
506 0.7828924365096654
507 0.7821025121445688
511 0.7829504870231232
513 0.7818259821528919
514 0.781734722331363
516 0.7804753751080493
519 0.7800276213569688
521 0.7784473451433991
523 0.7786638716919652
524 0.7778432329750455
527 0.776493800645295
529 0.7777258626388421
530 0.7773076040124537
532 0.7775325279723291
535 0.7767532026926058
537 0.7756536706656798
539 0.776007133959023
540 0.7749660626194328
543 0.7749624019932385
545 0.7735017779733061
546 0.773888760193573
548 0.7752248725916373
551 0.7738636238657209
552 0.7733859876270637
554 0.7722751277507931
557 0.7717103764732851
559 0.7717282727085523
560 0.7724009899814668
563 0.7707109800816521
564 0.7722318702808355
566 0.7717635515780271
569 0.7721479160622469
570 0.7715014369016244
572 0.7714074225326082
575 0.7712483483072821
576 0.7704778648242092
578 0.769308086175967
581 0.7692800053142074
583 0.7672182052610653
585 0.7688210232084547
586 0.7684228129763702
588 0.7670635848466065
590 0.7671099489981404
593 0.767821849508159
594 0.7671486310130775
597 0.7666971447029467
598 0.7653091732559173
600 0.7651550815233582
603 0.7657955307081246
604 0.7646205754010433
607 0.7647273696470329
609 0.7642550959505626
611 0.7652935449910571
612 0.7652386095411465
614 0.765710223445735
616 0.7640861212112776
619 0.7651492599991648
621 0.7627257673991732
623 0.7630685097251815
624 0.7619298246279297
627 0.7610095263816504
628 0.7615724311178339
631 0.7608337068066556
633 0.7607753697385891
635 0.7596886160412032
636 0.7599887298807912
639 0.7590198425819834
640 0.7595296441561635
643 0.7596303477146019
644 0.7585740442374559
647 0.7586313037950813
648 0.7594909907571304
650 0.7580120808495592
652 0.7589099600410636
655 0.7575018604406529
657 0.7574798418362464
658 0.7571850434178838
660 0.757385192983705
663 0.7561813410538679
665 0.7556985276433292
666 0.7545155423668959
668 0.7546383869432269
671 0.7554770030737946
672 0.7551192330430567
675 0.7539900407126262
677 0.7541201403054999
678 0.7549129389024448
680 0.7542378095134205
683 0.7549364314182863
684 0.7542090671041034
687 0.7538569764330624
688 0.7530604066687318
691 0.7517988026020443
693 0.7538858145760239
694 0.7537189564302637
697 0.7541177668659611
698 0.7536015891973015
701 0.7536155733053284
703 0.752464417572275
704 0.7522177733965523
706 0.7521375956625866
709 0.7507632197059608
710 0.7509545875089012
712 0.7498900416338122
714 0.749544141217474
716 0.7491236998052994
718 0.7493134628072464
721 0.749037328179174
722 0.7496079548973823
725 0.7490718753484085
727 0.7498961565949244
728 0.7495701950289752
730 0.7493384930786854
732 0.7513331081478986
734 0.7508287770664196
736 0.7494924892957553
738 0.7490135644027978
740 0.7476564287587697
742 0.747423864471182
744 0.7468506258264702
747 0.7487251195682055
748 0.7478638683725235
750 0.7464572296887982
752 0.7472826573919102
754 0.7465428308179911
757 0.7459164025098113
759 0.7459232384847131
760 0.7453700060998659
763 0.7455663060388673
765 0.7438736429784786
766 0.7437199065486938
769 0.7432367074832069
770 0.7418333404083748
772 0.7420640070042911
774 0.7420043669342481
777 0.7430273232649056
778 0.7421550500322565
781 0.7424034995319339
783 0.7415844645366145
784 0.7417496198912483
787 0.7408081236923358
788 0.7396380424554124
790 0.7418156620308582
793 0.7410505054105497
794 0.7395240003564443
796 0.7395337603528799
799 0.737669422749351
800 0.7380647285218574
803 0.7379440812366389
804 0.7389276404242725
806 0.7395483640200298
808 0.7380288803798295
810 0.7372895915760312
813 0.735508695660271
815 0.7350196087036683
817 0.7335464126166317
819 0.7336139484904654
820 0.7330768090055607
822 0.734223040915505
825 0.73335281050635
827 0.7331112824012865
829 0.7321551695772737
831 0.732545617881501
832 0.731308161702686
834 0.7315170800856592
836 0.7300059092848026
838 0.7294708501919546
841 0.728973141690035
843 0.7302704102731347
845 0.7292517061704032
846 0.7291181891086992
848 0.7296200072176122
851 0.7301278071454361
852 0.7295315290739817
855 0.7295182137832419
857 0.7286070316454094
858 0.7306199613289552
860 0.7306117617156657
862 0.728908644098509
864 0.7287855576575238
867 0.7287977020809485
868 0.729507725060139
870 0.7313276478095375
873 0.7304593713314421
875 0.7308697776181278
877 0.7297460798419465
878 0.7302986190435271
880 0.7299046328530919
883 0.730408586524561
885 0.7285835006593153
887 0.7294226656527222
889 0.730325438996195
890 0.7293481846062331
893 0.7279677027601706
895 0.7287210257325689
897 0.7279708154752432
898 0.7287591073204908
900 0.7288645162472859
902 0.7302178710848131
905 0.7295666923739649
907 0.7317490254502252
908 0.731800535195723
910 0.7311275298437657
912 0.7314662545453281
915 0.7306135919998747
917 0.730925456079876
919 0.7304372015190772
921 0.7295398295038865
923 0.7293744312088476
924 0.728712686896759
927 0.7292795600277915
928 0.7290187644275136
930 0.7278035767832385
932 0.7286895410154061
934 0.7280176456052521
937 0.7278664691491996
938 0.7281148044577076
941 0.7279546564131305
943 0.7265151098489991
944 0.7262379587505091
947 0.725821579163004
949 0.725354363371374
950 0.7269928197376603
952 0.7269958915402837
954 0.7276189326248809
957 0.726970743298632
959 0.7258290358656457
960 0.7261457455069893
963 0.7245542880519193
964 0.7241057451714003
966 0.7237806877196863
969 0.7231828808424894
970 0.7238970520340645
972 0.7227950815137238
975 0.7232451306985865
976 0.7231896793916006
979 0.7223197825976846
981 0.7240765847717078
982 0.7231708189239907
985 0.7240381107347508
986 0.7237007296274033
989 0.7230677223311293
990 0.7233410451078179
993 0.7243526346567397
994 0.7230351083101723
996 0.7230337572270705
999 0.7227244196547997
1001 0.7235991754582518
1002 0.7223111837036692
1005 0.7223330718666324
1007 0.7212497411479661
1008 0.7216312437364865
1010 0.7207689312991216
1013 0.7201612419861304
1015 0.7223506295662692
1017 0.7217691232706065
1019 0.7227324320379004
1020 0.7224311077175214
1023 0.7212157966403462

